BENCHCOMPASS: From Scores to Signals for Training and Harness Decisions in Payment-Domain LLMs

Payment operations are a critical financial infrastructure, but the value of large language models in this domain remains unclear because payment rules change quickly, evidence is fragmented, and decisions depend on transaction state, participant role, region, and payment rail. Existing benchmarks do not isolate whether failures come from missing payment-rule knowledge, poor use of supplied evidence, or brittleness under imperfect harness inputs. We introduce BENCHCOMPASS, a payment-domain benchmark whose construction pipeline builds scenario-grounded tasks from typed evidence packs, applies LLM-based quality checks, creates task-input attack variants, and reserves final item admission for domain experts. The release contains an expert-reviewed Pro benchmark covering payment knowledge, context-grounded scenario reasoning, and Attacked Open robustness, plus a lower-assurance Normal pool for inspection and future curation. Across 16 model variants, BENCHCOMPASS shows qualitatively different failure modes: missing parametric payment knowledge, incomplete reasoning over supplied rules, and failure to reject plausible but invalid workflows. The benchmark remains unsaturated: the best frontier model reaches 89.6% on Open Context-Grounded Reasoning and 81.7% under attacked inputs, while a representative 32B open-weight model reaches 69.8% and 42.6%. Benchmark data and code are available at https://github.com/ant-intl/BenchCompass.

==> Tables/closed_open_representative_metrics.csv <==
model_key,model,family,l1_closed_correct,l1_open_correct,l2_closed_correct,l2_open_correct,param_known,context_rescued,context_use_gap,context_interference,crr
gpt-5.5,GPT-5.5,Frontier,74,95,35,79,33,46,15,2,0.7540983606557377
gemini-3.1-pro-preview,Gemini 3.1 Pro,Frontier,76,95,14,86,11,75,7,3,0.9146341463414634
claude-opus-4.7,Claude Opus 4.7,Frontier,62,95,22,74,20,54,20,2,0.7297297297297297
qwen3.5-35b-a3b,Qwen3.5 35B,Chinese open,56,94,17,86,16,70,9,1,0.8860759493670886
glm-5.1,GLM 5.1,Chinese closed,62,95,15,71,12,59,22,3,0.7283950617283951
gemma-4-31b-it,Gemma 4 31B,Open-weight,54,95,5,81,5,76,15,0,0.8351648351648352


==> Tables/context_rescue_source_heatmap_data.csv <==
model,category,rescued,total
GPT-5.5,Payment system access & routing,10,19
GPT-5.5,Payment messages & standards,11,15
GPT-5.5,Currency exchange,3,8
GPT-5.5,Remittance providers,1,4
GPT-5.5,Regulators,5,17
GPT-5.5,Banks,4,8
GPT-5.5,Payment platforms,3,8
GPT-5.5,Card networks,3,8
GPT-5.5,Clearing & settlement,5,6
GPT-5.5,Digital wallets,1,3
Gemini 3.1 Pro,Payment system access & routing,15,19
Gemini 3.1 Pro,Payment messages & standards,13,15
Gemini 3.1 Pro,Currency exchange,5,8
Gemini 3.1 Pro,Remittance providers,4,4
Gemini 3.1 Pro,Regulators,13,17
Gemini 3.1 Pro,Banks,5,8
Gemini 3.1 Pro,Payment platforms,6,8
Gemini 3.1 Pro,Card networks,7,8
Gemini 3.1 Pro,Clearing & settlement,5,6
Gemini 3.1 Pro,Digital wallets,2,3
Claude Opus 4.7,Payment system access & routing,14,19
Claude Opus 4.7,Payment messages & standards,12,15
Claude Opus 4.7,Currency exchange,4,8
Claude Opus 4.7,Remittance providers,4,4
Claude Opus 4.7,Regulators,6,17
Claude Opus 4.7,Banks,3,8
Claude Opus 4.7,Payment platforms,3,8
Claude Opus 4.7,Card networks,4,8
Claude Opus 4.7,Clearing & settlement,3,6
Claude Opus 4.7,Digital wallets,1,3
Qwen3.5 35B,Payment system access & routing,14,19
Qwen3.5 35B,Payment messages & standards,10,15
Qwen3.5 35B,Currency exchange,6,8
Qwen3.5 35B,Remittance providers,3,4
Qwen3.5 35B,Regulators,12,17
Qwen3.5 35B,Banks,4,8
Qwen3.5 35B,Payment platforms,8,8
Qwen3.5 35B,Card networks,7,8
Qwen3.5 35B,Clearing & settlement,5,6
Qwen3.5 35B,Digital wallets,1,3
GLM 5.1,Payment system access & routing,10,19
GLM 5.1,Payment messages & standards,13,15
GLM 5.1,Currency exchange,4,8
GLM 5.1,Remittance providers,4,4
GLM 5.1,Regulators,10,17
GLM 5.1,Banks,3,8
GLM 5.1,Payment platforms,7,8
GLM 5.1,Card networks,4,8
GLM 5.1,Clearing & settlement,3,6
GLM 5.1,Digital wallets,1,3
Gemma 4 31B,Payment system access & routing,17,19
Gemma 4 31B,Payment messages & standards,13,15
Gemma 4 31B,Currency exchange,7,8
Gemma 4 31B,Remittance providers,4,4
Gemma 4 31B,Regulators,12,17
Gemma 4 31B,Banks,3,8
Gemma 4 31B,Payment platforms,7,8
Gemma 4 31B,Card networks,7,8
Gemma 4 31B,Clearing & settlement,4,6
Gemma 4 31B,Digital wallets,2,3


==> Tables/qwen_scaling_data.csv <==
family,model,params_b,size_label,metric,accuracy
Qwen3 non-thinking size sweep,qwen3-4b,4,4B,L1 Closed,52.63157894736842
Qwen3 non-thinking size sweep,qwen3-4b,4,4B,L2--L5 Open,53.125
Qwen3 non-thinking size sweep,qwen3-4b,4,4B,Noisy Open,28.69565217391304
Qwen3 non-thinking size sweep,qwen3-8b,8,8B,L1 Closed,58.94736842105262
Qwen3 non-thinking size sweep,qwen3-8b,8,8B,L2--L5 Open,57.291666666666664
Qwen3 non-thinking size sweep,qwen3-8b,8,8B,Noisy Open,29.565217391304348
Qwen3 non-thinking size sweep,qwen3-14b,14,14B,L1 Closed,51.578947368421055
Qwen3 non-thinking size sweep,qwen3-14b,14,14B,L2--L5 Open,67.70833333333334
Qwen3 non-thinking size sweep,qwen3-14b,14,14B,Noisy Open,49.56521739130435
Qwen3 non-thinking size sweep,qwen3-32b,32,32B,L1 Closed,50.526315789473685
Qwen3 non-thinking size sweep,qwen3-32b,32,32B,L2--L5 Open,73.95833333333334
Qwen3 non-thinking size sweep,qwen3-32b,32,32B,Noisy Open,47.82608695652174
Qwen3 non-thinking size sweep,qwen3-235b-a22b,235,235B,L1 Closed,56.84210526315789
Qwen3 non-thinking size sweep,qwen3-235b-a22b,235,235B,L2--L5 Open,75.0
Qwen3 non-thinking size sweep,qwen3-235b-a22b,235,235B,Noisy Open,51.30434782608696
Qwen3.5 default-thinking size sweep,qwen3.5-27b,27,27B,L1 Closed,53.68421052631579
Qwen3.5 default-thinking size sweep,qwen3.5-27b,27,27B,L2--L5 Open,89.58333333333334
Qwen3.5 default-thinking size sweep,qwen3.5-27b,27,27B,Noisy Open,79.13043478260869
Qwen3.5 default-thinking size sweep,qwen3.5-35b-a3b,35,35B-A3B,L1 Closed,58.94736842105262
Qwen3.5 default-thinking size sweep,qwen3.5-35b-a3b,35,35B-A3B,L2--L5 Open,89.58333333333334
Qwen3.5 default-thinking size sweep,qwen3.5-35b-a3b,35,35B-A3B,Noisy Open,75.65217391304347
Qwen3.5 default-thinking size sweep,qwen3.5-122b-a10b,122,122B-A10B,L1 Closed,58.94736842105262
Qwen3.5 default-thinking size sweep,qwen3.5-122b-a10b,122,122B-A10B,L2--L5 Open,84.375
Qwen3.5 default-thinking size sweep,qwen3.5-122b-a10b,122,122B-A10B,Noisy Open,70.43478260869566
Qwen3.5 default-thinking size sweep,qwen3.5-397b-a17b,397,397B-A17B,L1 Closed,62.10526315789474
Qwen3.5 default-thinking size sweep,qwen3.5-397b-a17b,397,397B-A17B,L2--L5 Open,84.375
Qwen3.5 default-thinking size sweep,qwen3.5-397b-a17b,397,397B-A17B,Noisy Open,72.17391304347827


==> Tables/representative_open_failure_case_audit.csv <==
qid,bloom,original_label,source_class,wrong_models,failure_mode,audit_note,question,reference_answer,rubrics
CBP-ADDED-L2L5-NORMAL-0006,L2,CONTEXT_RESCUED,Payment messages & standards,Qwen3.5 35B,Modal or threshold precision,Qwen used a vague liquidity-control description and missed the exact opening-primary-position cap.,在CHIPS系统中，支付消息的处理流程包括XML schema验证和系统语法检查。有业务人员认为，只要支付消息通过了这两项检查，就会被立即释放给接收参与者。请解释这种理解为什么不准确，并说明CHIPS在释放支付消息前还需要经过哪些关键控制环节。,这种理解不准确，因为通过验证的支付消息并不会立即释放，而是先进入一个队列，由计算机算法决定是否释放。算法会检查两个关键条件：一是释放后发送参与者的预注资头寸不得低于零；二是接收参与者的当前主要头寸不能超过其开盘主要头寸的倍数（即最大当前主要头寸）。只有同时满足这些条件，支付消息才会被释放，否则会继续排队等待。,指出通过验证后消息进入队列，并非立即释放 | 说明释放需确保发送参与者的预注资头寸不低于零 | 说明释放需确保接收参与者的当前主要头寸不超过其开盘主要头寸的倍数
CBP-ADDED-L2L5-NORMAL-0009,L2,CONTEXT_RESCUED,Payment platforms,GPT-5.5,Multi-rule synthesis,GPT listed local improvements but missed the report-level attribution that the regional speed gain was driven mainly by P2P.,在G20跨境支付路线图2025年进度报告中，拉美及加勒比地区跨境支付速度整体有所提升。有分析认为这意味着该地区所有支付类型（包括P2P、B2B、汇款等）的速度都得到了改善。请解释这种理解为什么不准确，并说明B2B支付在速度方面的实际表现。,这种理解不准确，因为整体速度提升主要由P2P支付驱动，B2B支付并未受益。在2024年，拉美及加勒比地区的B2B跨境支付没有任何服务能在一小时内贷记资金，且仅44.5%在一个工作日内到账，明显滞后于其他支付类型。,指出整体速度提升主要来自P2P支付，不能推广到所有支付类型 | 说明B2B支付在2024年没有任何服务能在一小时内贷记资金，且仅44.5%在一个工作日内到账
CBP-ADDED-L2L5-NORMAL-0011,L3,CONTEXT_RESCUED,Payment system access & routing,GLM 5.1,Modal or threshold precision,GLM did not keep the Fedwire cutoff obligation separate from the post-CHIPS receiving obligation.,你是一家CHIPS参与银行的清算运营人员。当天CHIPS系统已于18:00正常关闭。18:15，你行收到另一家CHIPS参与银行的通知，对方将通过Fedwire向你行发送一笔金额为500万美元的付款，并要求你行接收。你行目前尚未建立Fedwire接收能力，预计最快在19:00才能完成Fedwire接收设置。已知Fedwire当日接收截止时间为18:30。请问：你行是否有义务接收这笔付款？你行当前的状态是否违反了CHIPS的相关规则？,你行有义务接收这笔付款，因为CHIPS规则明确规定参与并不解除在CHIPS关闭后通过其他方式接收其他参与者付款的义务。但你行当前的状态违反了CHIPS规则，因为规则要求参与者必须在Fedwire截止时间之前具备接收Fedwire付款的能力，而你行未能在18:30前建立该能力。,正确指出接收方仍有义务接收付款，并说明依据是CHIPS关闭后不免除通过其他方式接收付款的义务 | 正确判断接收方当前状态违反了规则，并说明依据是未能在Fedwire截止时间前具备接收能力 | 结论明确包含义务存在和违规成立两个要点
CBP-ADDED-L2L5-NORMAL-0014,L3,CONTEXT_RESCUED,Payment system access & routing,GPT-5.5; GLM 5.1,Over-expanded answer path,"Models answered the key action but added CHIPS Web, duplicate-processing, or other steps as if they were required.",某 CHIPS 参与银行在日终处理完成后发现其常规通信渠道发生故障，导致无法接收 CHIPS 系统已释放的支付报文通知。该银行已及时将此情况通知了清算所。现在，该银行希望清算所通过备用渠道提供这些已释放支付报文的信息，并明确清算所的责任。请问，该银行接下来必须采取什么关键行动，才能确保清算所履行其提供信息的义务并解除自身责任？,该银行必须明确识别并告知清算所，具体需要清算所提供哪些已释放支付报文的信息。只要清算所按照银行的指示提供这些信息，清算所即被视为已履行其交付已释放支付报文信息的义务。,正确指出参与者必须识别并指明具体需要提供信息的已释放支付报文 | 明确说明清算所只要遵循参与者的指示提供信息即履行义务 | 结论与规则一致，未添加额外动作或条件
CBP-ADDED-L2L5-NORMAL-0020,L3,CONTEXT_RESCUED,Currency exchange,Gemini 3.1 Pro; Claude Opus 4.7,Judge/rubric sensitivity,The core no/limit answer is correct; the failure is mainly caused by extra counterfactual advice after the binary decision.,"你是一家参与 PayNow 的新加坡银行清算运营人员。一位客户通过手机银行 app 发起一笔跨境汇款，收款人在泰国，汇款金额为 SGD 1,200，客户使用泰国收款人的手机号码作为识别信息。客户询问是否可以通过 PayNow-PromptPay 链路完成这笔汇款，以及如果可以，资金预计多久到账。请做出判断并给出理由。","不可通过 PayNow-PromptPay 链路完成该笔汇款。该链路每日转账上限为 SGD 1,000，此笔汇款金额 SGD 1,200 已超出限额，因此无法执行。","正确识别 PayNow-PromptPay 链路的每日转账金额上限为 SGD 1,000 | 正确比较汇款金额与限额，判定 SGD 1,200 超出上限 | 给出不可通过该链路执行的结论"
CBP-ADDED-L2L5-NORMAL-0036,L2,CONTEXT_RESCUED,Payment messages & standards,Gemini 3.1 Pro; Claude Opus 4.7; Qwen3.5 35B; Gemma 4 31B,Multi-rule synthesis,Models recovered the consistency-implementation phrase but omitted the G20-phase/stability rationale.,在推进 ISO 20022 报文迁移时，一位支付网关实施工程师认为，CPMI 将统一数据要求维持至少到 2027 年底，主要是为了给市场参与者足够的时间完成技术实施。请解释这一理解为什么不准确，并说明 CPMI 维持数据要求的核心目的。,该理解不准确，因为 CPMI 维持统一数据要求的主要目的是在支付格局不断演变的过程中，支持市场参与者的一致性实施，而不仅仅是提供时间缓冲。维持数据要求至少到 2027 年底，是为了在 G20 跨境支付项目当前阶段确保所有相关方基于稳定的数据标准进行实施，避免因标准频繁变动导致实施不一致。,指出题干中的误解在于只强调时间缓冲，而忽略了维持数据要求是为了支持一致性实施 | 解释 CPMI 维持数据要求的核心目的是在支付格局演变过程中支持一致性实施 | 说明维持期限至少到 2027 年底，与 G20 跨境支付项目当前阶段相关，旨在确保实施稳定性
CBP-ADDED-L2L5-NORMAL-0048,L3,CONTEXT_RESCUED,Card networks,GPT-5.5; Claude Opus 4.7; GLM 5.1; Gemma 4 31B,Over-expanded answer path,Models answered the Visa notice rule but added unrelated OCT exceptions that weaken the requested rule boundary.,某收单机构（Originating Acquirer）计划通过其商户开始处理原始贷记交易（Original Credit Transactions）。该机构已完成发送方数据验证和反洗钱合规审查，并向发送方提供了关于收集发送方数据的适当披露。但该机构尚未通知Visa。请根据Visa规则判断：该机构是否可以立即开始处理这些原始贷记交易？如果开始处理后，该机构需要向发卡机构（Recipient Issuer）请求确认资金已贷记到收款人账户，发卡机构应在多长时间内响应？,该机构不可立即开始处理原始贷记交易，因为根据Visa规则，发起收单机构必须在开始处理任何原始贷记交易前通知Visa。因此，该机构必须先完成通知Visa，然后才能开始处理。对于资金过账确认请求，发卡机构必须在收到查询后的5个日历日内通过Visa Resolve Online响应。,明确指出该机构不可立即开始处理，因为缺少通知Visa的前置步骤 | 准确说明依据或表述通知Visa必须在开始处理任何原始贷记交易前完成 | 正确指出发卡机构对过账确认请求的响应时限为5个日历日 | 结论与理由均基于Visa规则，未引入外部常识
CBP-ADDED-L2L5-NORMAL-0054,L3,REASONING_OR_TASK_GAP,Card networks,Gemini 3.1 Pro; Claude Opus 4.7; Qwen3.5 35B; GLM 5.1,Scope or exception boundary,Models over-selected missing Mastercard education topics instead of isolating the single missing Code 10 authorization topic.,"你是一家收单机构（Acquirer）的合规分析师，正在审查一份针对新签约线下零售商户的《商户教育手册》草案。该手册的“欺诈预防与操作规范”章节列出了以下内容：
- 卡片受理流程
- 电子警告公告文件的使用
- 交易信息凭证（TID）的正确填写，包括主账号（PAN）截断
- 向收单机构及时提交交易
- 根据卡捕获请求进行正确处理

请根据Mastercard的商户教育标准，判断该手册的内容是否完全覆盖了所有强制要求的指导主题。如果存在缺失，请指出具体缺失了哪一项强制要求。",该手册内容未完全覆盖所有强制要求的指导主题。缺失的强制要求是：授权程序，包括Code 10程序。根据Mastercard标准，收单机构对商户的指导必须包含授权程序（包括Code 10程序），而该手册草案遗漏了这一项。,正确判断手册内容未完全覆盖所有强制要求的指导主题 | 明确指出缺失的强制要求是“授权程序，包括Code 10程序” | 未将未列出的其他主题（如数据安全程序审查）错误地识别为强制缺失项
CBP-ADDED-L2L5-NORMAL-0062,L2,PARAMETRIC_KNOWN,Regulators,Gemini 3.1 Pro; Claude Opus 4.7; Qwen3.5 35B; Gemma 4 31B,Scope or exception boundary,Models did not keep the Ramp Provider merchant/agent role distinction tied to the quasi-cash sales element.,某虚拟资产交易所的合规人员在审查一笔客户使用Visa信用卡购买比特币的交易时，发现该交易由一家Ramp Provider处理。根据Visa规则，要判断该交易是否属于Quasi-Cash Transaction，为什么需要先区分该Ramp Provider是直接向持卡人出售比特币，还是根据合同为Conversion Affiliates提供服务？,因为Quasi-Cash Transaction的定义要求交易代表商家或会员出售可直接转换为现金的物品。如果Ramp Provider直接向持卡人出售比特币，则其自身作为商家，该交易可能构成Quasi-Cash Transaction；如果Ramp Provider仅根据合同为Conversion Affiliates提供支付服务，则交易主体是Conversion Affiliates而非Ramp Provider，不一定满足Quasi-Cash Transaction的商家销售要件。因此，业务模式的区分决定了交易是否落入准现金交易的范畴。,解释Quasi-Cash Transaction定义中的商家销售要件 | 说明Ramp Provider直接销售与代理服务两种模式对准现金交易认定的不同影响 | 指出区分业务模式的必要性
CBP-ADDED-L2L5-NORMAL-0094,L5,CONTEXT_RESCUED,Digital wallets,Gemma 4 31B,Scope or exception boundary,The relevant exclusion for overseas UnionPay cards must override the general small-payment feature rule.,用户持有一张境外发行的银联借记卡，已在发卡行开通银联在线支付业务，现向银联申请开通小额临时支付功能。用户输入的验证要素已通过发卡行验证，但发卡行系统提示该卡为境外银联卡。请依据《银联用户服务协议》判断是否能为此卡开通小额临时支付功能，并说明判断依据。,不能为该境外银联卡开通小额临时支付功能。一般规则下，银联在线支付专用条款定义了小额临时支付功能，并规定了开通条件，若用户满足条件可开通。但同属专用条款的第八条第一款明确规定，“业务开通”“银行卡关联”“小额临时支付”等功能暂不适用于境外银联卡的银联在线支付业务。同时，协议通用条款第十条第二款约定，专用条款有约定的优先适用专用条款的约定。因此，虽然一般规则允许开通小额临时支付，但境外银联卡属于明确排除的例外情形，应优先适用专用条款的限制规定，不能为该卡开通此功能。,正确识别需要取舍的两类规则：一般小额临时支付可用规则与境外银联卡不适用规则 | 说明明确的优先适用依据（专用条款优先于通用条款，且专用条款明确排除境外卡） | 得出不能开通的最终结论
CBP-ADDED-L2L5-NORMAL-0096,L4,CONTEXT_RESCUED,Regulators,Gemini 3.1 Pro; Claude Opus 4.7; GLM 5.1,Scope or exception boundary,The decisive boundary is whether goods had entered China's customs frontier before resale.,某境内居民企业A公司从境外非居民B公司购买一批货物，运输提单目的地为中国上海。在货物运输途中，A公司与境外非居民C公司签订销售合同，将这批货物转卖给C公司。另一种情况：货物已经运抵上海并完成海关申报进入关境后，A公司再与C公司签订销售合同转卖该批货物。请作为银行国际收支申报人员，分析在这两种场景下，A公司与B、C之间的涉外收付款应如何进行国际收支统计申报，并说明决定申报分类差异的关键因素。,第一种场景（货物运输途中未入关转卖）：该批货物在运输途中未实际进入中国一线关境前被居民转卖给另一非居民，此类交易视同离岸转手买卖，A公司向B公司支付货款和向C公司收取货款的两笔资金收付均应申报在“122010-离岸转手买卖”项下。第二种场景（货物入关后转卖）：该批货物实际进入中国一线关境后，被居民转卖给另一非居民，前后两笔交易应分开看待，按照实际贸易方式申报。例如，A公司向B公司支付货款可申报为一般贸易进口（如121010），A公司向C公司收取货款可申报为一般贸易出口（如121010）或其他对应的实际贸易方式。决定申报分类差异的关键因素是货物是否实际进入中国一线关境。,正确指出货物运输途中未入关转卖应视同离岸转手买卖，前后两笔交易均申报在“122010-离岸转手买卖”项下 | 正确指出货物入关后转卖应分开看待，按照实际贸易方式申报 | 正确解释决定申报分类差异的关键因素是货物是否实际进入中国一线关境（或是否完成海关进境手续）
CBP-ADDED-L2L5-NORMAL-0097,L4,CONTEXT_RESCUED,Regulators,GPT-5.5; Claude Opus 4.7,Multi-rule synthesis,"The answer requires connecting scale economies, network externalities, entry barriers, and interoperability incentives.",某国监管机构正在评估是否强制要求境内大额支付系统实现与主要跨境人民币支付系统的互通性。作为该机构的分析师，你需要综合“规模收益递增”和“网络外部性”这两个经济特征，分析它们对现有支付系统供应商市场支配力的共同影响，并进一步说明为什么现有供应商可能反对互通性。请结合支付体系中的相关经济原理进行分析。,"1. 规模收益递增效应（支付结算服务固定成本高、边际成本低）与网络外部性（参与和使用者越多，系统价值越大）共同增加了现有供应商的市场支配力。两者使新支付服务进入市场变得非常困难：新加入者缺乏足够大的市场份额来吸引使用者，且面临无法收回先期投资成本的风险，由此形成较高的进入壁垒，使得既有供应商获得并维持市场支配力。
2. 互通性对供应商的收益有两种相反影响：一方面，互通性让使用者能够从更大的总体流动性池中获利，从而提升其对支付服务的评价与支付意愿；另一方面，互通性会使任何特定供应商都无法凭借自身客户群规模获得市场支配力或经济租金，导致利润下降。如果后一种效应占主导地位，即便总福利增加，供应商也会反对兼容性并阻碍互通性。
3. 综合来看，规模收益递增和网络外部性赋予现有供应商强大的市场支配力，并激励其维持高进入壁垒；在此条件下，若互通性的负面利润效应超过正面需求效应，供应商就有能力且有意愿反对互通性，这将直接影响监管机构对互通性强制要求的决策。",正确说明规模收益递增和网络外部性如何共同增加现有供应商的市场支配力，形成进入壁垒 | 正确解释互通性对供应商收益的双重影响，并指出在后一种效应占主导时供应商可能反对互通性 | 正确综合上述分析，说明市场支配力与反对互通性动机之间的关系及其对监管决策的影响
CBP-ADDED-L2L5-NORMAL-0098,L4,CONTEXT_RESCUED,Currency exchange,GPT-5.5; Gemini 3.1 Pro; GLM 5.1; Gemma 4 31B,Multi-rule synthesis,Models often mismatched the emergency fallback arrangement to the specific risk reintroduced by CHAPS bypass or CLS outage.,某银行清算运营人员于13:30收到系统通知：CHAPS主系统发生故障，将启用“CHAPS旁路模式”作为应急安排。同日，运营人员又被告知用于外汇结算的CLS系统不可用，银行将恢复双边代理安排进行外汇结算。按照该行应急处理流程，运营人员需要依次评估这两项应急安排各自重新引入了何种主要风险，并说明这些风险在主系统正常运行时为何能够避免。,"CHAPS旁路模式：该应急模式采用延迟净额清算，重新引入了结算银行之间的潜在信用风险；而在主系统正常运行时，CHAPS作为实时全额结算系统，其设计目的就是消除结算过程中产生的未预期信用风险敞口。
CLS替代安排：CLS系统不可用时恢复双边代理安排，导致赫斯塔特风险重新成为风险来源；而CLS主系统本身正是旨在降低赫斯塔特风险的机制。
两者共同反映，应急安排往往无法完全复制主系统的设计和弹性特征，因此原本已被主系统控制或消除的风险会重新出现。",正确指出CHAPS旁路模式采用延迟净额清算，重新引入结算银行间的信用风险，并解释该风险在CHAPS主系统实时全额结算下本可被消除 | 正确指出CLS替代安排恢复双边代理安排导致赫斯塔特风险重新成为风险来源，并说明该风险正是CLS设计旨在降低的 | 明确说明两种应急安排均无法完全复制主系统的设计和弹性特征，从而导致原本已受控制的风险重新出现，即揭示两者共同暴露的应急机制局限
q_iter1001_bloom_L2_e7c895ff_453be0,L2,CONTEXT_RESCUED,Clearing & settlement,Claude Opus 4.7; GLM 5.1; Gemma 4 31B,Multi-rule synthesis,Models treated liquid-asset coverage as sufficient and missed the additional cost planning and support-review measures.,在USD CHATS系统中，结算机构（SI）需要管理其一般业务风险。有人认为，SI只需要持有足够的流动资产来覆盖潜在损失即可满足要求。这种理解是否准确？请解释SI实际采取的措施及其目的。,这种理解不准确。虽然PFMI原则15要求FMIs持有足够的流动资产来覆盖潜在业务损失，但SI还采取了其他具体措施来管理一般业务风险。例如，SI作为汇丰银行的一个业务单元，通过年度运营费用规划流程来预测成本，并对超出预算的非常规支出进行审查和批准，同时定期跟踪成本以确保成本管理。此外，SI定期审查提供给USD CHATS的信用/流动性支持条款，以控制潜在的业务损失，这些损失可能来自向直接参与者提供的信用。这些措施旨在确保SI能够持续运营，并在损失发生时有序恢复或清盘。,指出题干中“只需持有流动资产”的理解不准确 | 解释SI通过年度运营费用规划和成本跟踪来管理风险 | 解释SI通过定期审查信用/流动性支持条款来控制潜在业务损失 | 说明这些措施的目的是控制风险、确保持续运营
q_iter101_bloom_L2_37d85de5_fec738,L2,PARAMETRIC_KNOWN,Digital wallets,Qwen3.5 35B; GLM 5.1,Modal or threshold precision,Models blurred buyer-paid notification with the later settlement trigger.,在担保型第三方支付平台的运营流程中，当平台从银行收到付款方的交易款项后，会向收款方发出“买家已付款”通知。某商户结算运营人员看到该通知后，认为平台应立即将款项结算给商户。请解释该理解为什么不准确，并说明担保型支付平台实际结算款项给收款方的正确触发条件。,该理解不准确，因为担保型支付平台在收到付款方款项后并不立即支付给收款方，而是将资金保留在平台上，直到付款方确认收货并同意付款后才进行结算。此外，为防止付款方长期不确认，平台设有默认成交期限（如支付宝15天），超时后会自动完成结算。因此，“买家已付款”通知仅表示平台已收到资金并通知发货，并不代表结算完成。,指出担保型支付平台收到付款方款项后并不立即结算，而是保留资金等待付款方确认 | 说明结算款项给收款方的正确触发条件：付款方确认收货并同意付款，或达到平台设置的默认成交期限 | 区分“买家已付款”通知与结算完成的不同含义，前者仅表示平台收到资金并通知发货
q_iter101_bloom_L2_48dabfa7_7c6323,L2,PARAMETRIC_KNOWN,Clearing & settlement,GLM 5.1,Scope or exception boundary,The error is about debit/credit initiation direction in online interbank clearing.,在支付清算实务中，有业务人员认为，只要是通过网上支付跨行清算系统处理的收款业务，都属于网银贷记业务。请指出这种理解为什么不准确，并说明网银借记业务的正确含义及其与网银贷记业务的区别。,这种理解不准确，因为网银贷记业务是由付款行发起、付款人主动付款的业务，而网银借记业务是由收款行发起、向付款人主动收款的业务。两者的核心区别在于业务发起方和资金流动方向：贷记业务是付款人主动发起付款，借记业务是收款人主动发起收款。网银借记业务的应用场景包括实时代收费、自动贷款还款、信用卡自动还款、基金定投等，这些场景下收款人主动发起收款指令，并非付款人主动付款。,指出题干中“所有收款业务都属于网银贷记业务”的理解不准确 | 解释网银贷记业务的定义：由付款行发起、付款人主动付款 | 解释网银借记业务的定义：由收款行发起、向付款人主动收款 | 说明网银借记业务“主动收款”的含义，即收款人主动发起收款指令 | 区分两种业务的发起方和资金流动方向
q_iter101_bloom_L2_739bec6d_d1bc0b,L2,PARAMETRIC_KNOWN,Payment system access & routing,Gemma 4 31B,Multi-rule synthesis,The model did not articulate the system-level gridlock externality of delayed non-time-critical payments.,在CHATS系统中，某参与银行为了降低持有流动性的成本，选择将非时间关键性的支付指令延迟发送，等待收到其他银行的汇入资金后再进行支付。请解释这种做法为何反而可能加剧系统的流动性风险。,这种做法看似可以节省单个银行的流动性成本，但实际上会加剧整个系统的流动性风险。因为RTGS系统要求实时结算，持有流动性具有成本，所以银行都有延迟非时间关键性支付的动机。如果所有银行都这样做，系统会陷入“僵锁”状态：所有参与者都等待汇入流动性，却无人充当第一个付款人，导致流动性流动中断，结算延迟或失败，反而使流动性风险升高。,解释RTGS系统中流动性风险产生的机制，即持有流动性成本导致延迟支付动机，进而可能引发僵锁状态 | 指出题干中延迟支付的做法若被所有银行采用，会导致系统陷入相互等待的“僵锁”状态，流动性流动中断 | 说明这种做法并不能真正降低整体流动性风险，反而可能加剧结算延迟或失败
q_iter101_bloom_L2_cd1fde95_ba371a,L2,CONTEXT_RESCUED,Clearing & settlement,Gemini 3.1 Pro; Claude Opus 4.7; GLM 5.1,Scope or exception boundary,The all-or-none rule has scoped exceptions for ordinary members and GD-bank handling.,在 HKICL 的日终净额结算运行中，清算运营人员需要理解“all or none”原则。某同事认为，根据该原则，只要任何一个参与者资金不足，整个结算批次就会被完全取消。请解释这种理解为什么不准确，并说明正确的处理规则。,这种理解不准确。对于一般会员（除 HKSCC、HKCC、SEOCH 外）资金不足，该会员被视为违约，结算批次会被解除（unwound），然后排除该违约会员重新进行结算，并非完全取消。此外，如果违约的是 GD 银行，处理方式不同：只排除该 GD 银行相关的 GD 支票，而不解除整个结算批次。因此，“all or none”原则的实际应用存在例外和不同处理。,指出一般会员违约时，结算批次会被解除（unwound）并排除该违约会员重新结算，而非完全取消 | 说明 GD 银行违约时，只排除其相关的 GD 支票，不解除整个结算批次
q_iter101_bloom_L3_0e7bd168_d6c43e,L3,REASONING_OR_TASK_GAP,Payment messages & standards,Claude Opus 4.7; Qwen3.5 35B; Gemma 4 31B,Modal or threshold precision,Models noticed the repo conversion but ignored that foreign reserves were below the monetary-base total.,你是 HKD CHATS 的清算运营人员。当前香港外汇储备为 990 亿港元，货币基础总额为 1000 亿港元，其中 EFBNs 余额 200 亿港元，银行体系结余 800 亿港元。银行 A 因日间流动性不足，请求通过证券回购获得 10 亿港元流动性，并愿意提供面值 10 亿港元的 EFBNs 作为抵押品。SI 计划执行该回购操作。请判断该操作是否符合货币发行局原则（Linked Exchange Rate system 下的 Currency Board Principles），并说明说明理由。,该操作不符合货币发行局原则。货币发行局原则允许货币基础各组成部分互换，但前提是互换后货币基础总额仍得到外汇储备的全额支持。本次回购操作将 10 亿 EFBNs 转换为等额的银行体系结余，货币基础总额仍为 1000 亿港元，而外汇储备仅为 990 亿港元，无法全额支持货币基础，因此操作不合规。,正确指出货币基础各组成部分可互换的前提是总额得到外汇储备全额支持 | 正确判断当前外汇储备不足以全额支持货币基础总额 | 给出操作不符合货币发行局原则的结论
q_iter101_bloom_L3_20306dd7_ab5764,L3,REASONING_OR_TASK_GAP,Payment system access & routing,GPT-5.5; Claude Opus 4.7; GLM 5.1,Over-expanded answer path,Models added IBPS/CN-HK settlement-bank path details when the asked classification hinged on Bank A's FPS Ledger Account.,"你是一家汇款机构 RemitFast Ltd 的运营人员。RemitFast Ltd 并非银行，也未直接接入人民币快速支付系统（FPS）设施，但已与结算参与者 Bank A 签订协议，约定其支付将通过 Bank A 的 FPS Ledger Account 进行结算。现有一笔人民币 10,000 元的汇款需通过 FPS 从香港汇往内地。请根据 FPS 规则判断：RemitFast Ltd 属于哪一类参与者？该笔汇款的结算路径是什么？",RemitFast Ltd 属于 Clearing Participant。根据 FPS 规则，Clearing Participant 是指除可直接使用 FPS 设施的 Settlement Participant 以外的参与者，且已与某 Settlement Participant 达成协议，其支付将通过该 Settlement Participant 的 FPS Ledger Account 结算。因此，该笔汇款将通过 Bank A 的 FPS Ledger Account 进行结算。,正确识别出 RemitFast Ltd 属于 Clearing Participant | 指出判断依据是其非 Settlement Participant 且与 Bank A 有结算协议 | 明确该笔汇款将通过 Bank A 的 FPS Ledger Account 结算
q_iter101_bloom_L3_614e0018_129d4f,L3,REASONING_OR_TASK_GAP,Payment system access & routing,GPT-5.5,Modal or threshold precision,The model weakened the immediate-use conclusion by adding normal-queue conditions.,"你是一家香港银行的清算运营人员，负责监控CHATS系统。在某个批量清算结算运行（Bulk Clearing Settlement Run）的结算流程（Settlement Process）开始后，你注意到参与成员银行A在该运行中的借记结算金额为HKD 2,000,000，而其CHATS Ledger Account当前余额为HKD 5,000,000。此时，成员银行A向你询问，能否立即使用账户中超出借记金额的HKD 3,000,000进行一笔紧急支付。请根据HKICL HKD Clearing House Rules中关于Settlement Hold的规定，给出你的回复及理由。","可以立即使用。根据规则，结算持有（Settlement Hold）自批量清算结算运行的结算流程开始时生效，但该持有仅适用于该成员银行的借记结算金额，不影响账户中超出该借记金额的资金使用。因此，成员银行A可以使用HKD 3,000,000进行支付。",正确指出结算持有不影响超出借记结算金额的资金使用 | 正确识别结算持有自结算流程开始时生效 | 给出可以立即使用超出部分资金的结论
q_iter101_bloom_L3_934f1105_4ad0c0,L3,CONTEXT_RESCUED,Payment system access & routing,Gemini 3.1 Pro; GLM 5.1,Judge/rubric sensitivity,The substantive offshore-RMB conversion answer is correct; automatic scoring is sensitive to added operational details.,"一名客户通过中银香港个人手机银行，从其港币储蓄账户发起一笔金额为 8,000 港币的数字人民币兑出请求，拟充值到其同名数字人民币钱包。你作为清算运营人员，需要确认该笔兑出请求应遵循的兑换处理流程及所使用的汇率。请说明银行应如何执行该笔兑换，并指出汇率依据。",银行应先将该笔港币按本行订定的人民币（离岸）汇率兑换为人民币，再将兑换后的人民币兑出为数字人民币，转入客户的钱包。汇率依据为本行订定的人民币（离岸）汇率。,正确识别触发条件为客户使用港币账户兑出数字人民币 | 正确描述兑换步骤为先将港币按离岸汇率兑换为人民币，再兑出为数字人民币 | 正确指出汇率依据为本行订定的人民币（离岸）汇率
q_iter101_bloom_L3_dce50e16_2480da,L3,CONTEXT_RESCUED,Payment system access & routing,GLM 5.1,Scope or exception boundary,"The phrase 'located outside Hong Kong' modifies the branch/head-office location, not the bank's global headquarters.",你是一家香港银行的合规人员，正在审核一家持牌银行的CHATS成员资格。该银行的总行位于英国伦敦，其在香港设有分行，该分行已获得香港金融管理局颁发的银行牌照，并与香港银行同业结算有限公司（HKICL）达成协议，同意受《结算所规则》约束，并参与CHATS系统。请问：该香港分行是否属于CHATS Members？请说明理由。,属于CHATS Members。根据定义，CHATS Members指参与CHATS并同意受《结算所规则》约束的银行、有限制牌照银行及CLS Bank，但明确不包括位于香港境外的分行或总行。该香港分行位于香港，并非位于香港境外的分行或总行，且已满足参与和同意条件，因此属于CHATS Members。,正确识别CHATS Members的定义，包括参与CHATS并同意受《结算所规则》约束的条件 | 正确应用排除条款，指出该香港分行位于香港，不属于“位于香港境外的分行或总行” | 得出该香港分行属于CHATS Members的结论
q_iter1_bloom_L2_21d4f44a_6e6e01,L2,CONTEXT_RESCUED,Payment platforms,GPT-5.5,Modal or threshold precision,The answer hedged a 21-day negative-balance conversion as conditional rather than mandatory.,一家通过 PayPal 接收跨境汇款的香港商户发现其 PayPal 账户中欧元余额出现负数，已持续 25 天，而账户中美元余额充足。该商户认为，PayPal 只会用美元余额抵消欧元负余额，不会强制将欧元负余额结转为另一种货币。请根据 PayPal 用户协议中“Amounts owed to PayPal”的规定，解释该商户的理解为何不准确，并说明在这种情况下 PayPal 会如何处理这笔负余额。,该商户的理解不准确。根据协议，如果非相关货币的负余额持续 21 天或更长时间，PayPal 会将该负余额强制转换为相关货币，而不仅仅是用其他货币余额抵消。由于欧元负余额已持续 25 天，PayPal 将把这笔欧元负债转换为相关货币，并在转换时使用其交易汇率（包括货币兑换费）。无论以何种方式处理负余额，只要涉及不同货币之间的结算，都会触发货币转换并产生相应费用。,指出商户的理解不准确 | 说明当非相关货币负余额持续 21 天或以上时，PayPal 会强制将该负余额转换为相关货币 | 说明在该状态下会进行货币转换，并使用 PayPal 交易汇率，从而产生货币兑换费用
q_iter1_bloom_L2_2d7860c0_71cb61,L2,CONTEXT_RESCUED,Banks,GLM 5.1,Judge/rubric sensitivity,The substantive same-day bill-payment condition is correct; the judge did not parse a failed rubric.,在数字银行的账单支付服务中，一位客户认为，只要他选择并支付了同日账单支付服务（Same Day Bill Payment Service）的额外费用，他的支付就一定会在当天通过电子方式完成并记入账单机构。请问在数字银行服务条款下，这种理解是否正确？如果不正确，请解释正确的适用条件。,这种理解不正确。支付是否能以电子方式在当日完成，取决于银行服务提供商与账单机构之间是否存在电子转账协议。如果存在协议，支付会通过电子方式在当日完成；如果不存在协议，支付则会在当日通过隔夜支票服务（Overnight Check Service）以支票形式发送，并非电子方式。,指出客户的理解不正确，并非所有同日支付请求都以电子方式处理 | 解释支付的实际处理方式取决于服务提供商与账单机构之间是否存在电子转账协议 | 说明在无电子转账协议的情况下，支付会以支票形式通过隔夜支票服务发送
q_iter1_bloom_L2_39d82020_a0b325,L2,CONTEXT_RESCUED,Regulators,GPT-5.5; GLM 5.1; Gemma 4 31B,Scope or exception boundary,"Models did not cleanly separate outbound remittance, same-name domestic transfer, and futures-company margin-account reporting.",在《通过银行进行国际收支统计申报业务指引（2023年版）》中，对境外交易者参与境内特定品种期货交易的资金划转设定了不同的申报规则。某银行经办人员认为，只要资金从境外交易者开立在境内银行的专用期货结算账户转出，就一律需要办理国际收支间接申报，无论资金划转至何处。请根据该指引的相关规定，指出这一理解为什么不准确，并说明该指引对此类划转的正确申报边界。,该观点不准确，因为指引明确将境外交易者从其境内专用期货结算账户向境内同名人民币银行结算账户或另一存管银行的外汇专用期货结算账户划转资金的情况，定性为“境内非居民在中国境内的资金划转”，无需进行间接申报。与之相反，若资金从该专用账户汇出境外，则必须申报在“822030-境外存入款项调出”项下；若通过银期转账划入境内期货公司保证金账户，则由期货公司而非银行申报。因此，经办人员的错误在于未区分资金流向的性质，误将所有转出均视为需要申报的交易。,指出指引中从专用期货结算账户转至境内同名其他账户的资金划转无需申报 | 说明该类划转被定性为“境内非居民在中国境内的资金划转”，不触发间接申报义务 | 区分汇出境外、划入期货公司保证金账户与划入同名其他账户在申报要求上的主要差异
q_iter1_bloom_L2_fbff8ec4_dd567b,L2,CONTEXT_RESCUED,Remittance providers,GPT-5.5,Modal or threshold precision,The model did not make active request for fee refund a necessary condition.,一位用户通过Remitly汇款，其收据上列明的预计送达时间为6月10日12:00，但汇款实际于6月10日14:10才到账。该用户认为，根据Remitly的完美递送承诺，该笔交易的服务费会自动退回到其支付账户。请解释该用户的这一理解是否正确，并说明根据Remitly用户协议，获得服务费退款的正确条件。,该用户的理解不正确。完美递送承诺下，服务费退款并非自动发生。获得退款需要满足两个条件：1）汇款必须在收据列明的预计送达时间之后实际到账；2）用户必须通过Remitly指定的渠道（电子邮件、投诉页面、电话或信件）主动联系，并明确要求退还该笔交易的服务费。仅凭汇款延迟，系统不会自动退款。,指出用户认为自动退款的理解不正确 | 说明获得退款必须满足汇款在承诺时间后送达这一前提 | 说明用户必须通过指定联系方式主动提出退还服务费的要求
q_iter1_bloom_L3_00dd1d4b_52a906,L3,PARAMETRIC_KNOWN,Banks,Gemini 3.1 Pro; GLM 5.1,Modal or threshold precision,One model omitted the exact adjusted date; one judged row appears scoring-sensitive despite a correct date.,你是一名银行运营人员。一笔以美元计价的定期存款，到期日为2025年7月4日（星期五）。该日是美国的独立日假期，纽约金融市场休市，因此该日不是美元的全球主要金融中心营业日；但当日为香港的正常工作日。你需要判断这笔定期存款的到期日应如何确定，并说明后续处理。,由于到期日落在美元主要金融中心非营业日，该定期存款的到期日将顺延至下一个营业日，即2025年7月7日（星期一）。资金将在顺延后的到期日转入客户指定的收款账户。,正确识别到期日属于美元主要金融中心非营业日 | 准确应用定期存款到期日顺延至下一个营业日的规则 | 给出正确的调整后到期日2025年7月7日
q_iter1_bloom_L3_06999b3e_79ca43,L3,CONTEXT_RESCUED,Regulators,GLM 5.1,Judge/rubric sensitivity,The hedge-trigger answer is substantively correct; the judged failure has no parsed failed rubric.,A 公司是一家出口企业，主要收入为美元，支出为人民币。公司已按照“五步”汇率避险办理流程完成了年度交易申请及额度审核、交易策略制定与审批。针对一笔预计 3 个月后到账的 100 万美元出口收汇，公司已批准的避险策略中明确设定了触发锁汇的即期价格为 USD/CNY 6.80，交易品种为远期结汇。今日银行间外汇市场即期汇率 USD/CNY 恰好达到 6.80。假设你是该公司财务部门的汇率避险操作人员，请根据公司避险办理流程，说明你下一步应如何操作并给出理由。,已达到可锁汇的价格条件，可以启动锁汇操作。下一步应根据市场走势和银行远期报价，择机选择锁汇的具体时间点和交易量，并在形成具体交易决策后报财务总监审核。,正确指出当前即期价格已达到策略中设定的触发锁汇价格，满足可锁汇条件 | 指出下一步应结合市场走势和银行报价选择锁汇的时间点和交易量，而非立即无条件成交 | 指出具体交易决策需报财务总监审核
q_iter1_bloom_L3_424ed194_07e6b9,L3,REASONING_OR_TASK_GAP,Currency exchange,GPT-5.5; Claude Opus 4.7; Qwen3.5 35B; GLM 5.1,Scope or exception boundary,Models collapsed a discretionary set of return paths into one path or added investigation/fee conditions.,您是WUFSI清算运营人员。用户Maria的Western Union Wallet因多次违规使用被WUFSI终止，钱包已关闭，当前账户内可用余额为1200美元。Maria此前已向WUFSI提供了一个有效的美国银行支票账户信息。请判断：对于这笔余额，WUFSI在关闭钱包后应如何处理？请给出处理意见及简要理由。,WUFSI可以将余额转入Maria提供的银行支票账户，也可以自行决定通过其他方式返还，例如让Maria在参与计划的WUFSI代理点领取现金。根据钱包条款，在WUFSI关闭钱包时，用户授权WUFSI将剩余可用资金转入用户提供的外部银行账户，或由WUFSI自行选择的其他任何方式，包括以现金形式发放。,正确识别钱包关闭后余额处置的适用规则 | 准确指出WUFSI有权将余额转入用户提供的银行账户或自行选择其他方式 | 结论明确处理意见，且不限定于单一路径
q_iter1_bloom_L3_8fdef669_b3af33,L3,CONTEXT_RESCUED,Remittance providers,GPT-5.5,Liability or responsibility boundary,The model added Western Union cancellation/refund exceptions that undermine the provider-liability boundary.,你是PayMobile（一家手机钱包账户提供商）的清算运营人员。今天上午，Western Union向你司结算渠道支付了一笔500加元的汇款，对应的汇款指令信息为：汇款人Amy向手机号码+1-416-xxxxxxx转账，收款人姓名为Bob，但该手机号码在PayMobile处尚未完成手机钱包账户注册。请根据Western Union与PayMobile的协议条款和适用规则，分析：Western Union对于这笔汇款向Amy提供的转账服务义务是否已经完成？PayMobile应如何处理当前这笔资金？后续若资金长期无法到账给Bob，责任应由谁承担？,Western Union的转账服务义务已完成。根据协议，一旦Western Union向收款人的手机钱包账户提供商（即PayMobile）完成付款，即视为转账服务已完成。PayMobile可以暂时持有该笔500加元资金，直至收款人Bob完成手机钱包账户的注册。后续若资金未能及时存入或出现争议，责任应由PayMobile与Bob之间的协议管辖，Western Union不对手机钱包账户提供商的作为或不作为承担任何责任。,正确识别服务完成时点：一旦付款给手机钱包账户提供商即视为服务完成 | 正确判断PayMobile可暂扣资金直至收款人完成注册，而非必须立即划入账户或退款 | 正确分配后续责任：Western Union不承担提供商作为或不作为的责任，责任归属PayMobile与收款人之间的协议
q_iter1_bloom_L3_902cda70_782ec9,L3,REASONING_OR_TASK_GAP,Banks,Gemini 3.1 Pro; Claude Opus 4.7; GLM 5.1; Gemma 4 31B,Modal or threshold precision,Models changed 'may be delayed' into 'will be delayed'.,你是某收单机构的清结算人员。上午你处理一笔通过两步转账（Two-Step Transfer）发起的商户结算付款指令：付款方账户已在指令发起日被扣款 800 美元，但收款商户尚未注册 Zelle。请判断该笔资金是否会延迟到账，并说明理由。,该笔资金可能会延迟到账。两步转账中，即使付款方账户已扣款，若收款方未注册 Zelle，存入收款方合格交易账户的资金仍可能出现延迟。因此，在收款商户未完成 Zelle 注册的情况下，到账时间存在不确定性，需要做好延迟准备。,识别出两步转账中收款方未注册 Zelle 会导致资金到账可能延迟的规则 | 正确指出即使付款方账户已扣款也不影响该延迟可能性 | 给出“可能延迟”的准确结论，而非绝对延迟或不延迟
q_iter1_bloom_L3_d1655cfa_6b2cac,L3,CONTEXT_RESCUED,Payment platforms,Claude Opus 4.7,Judge/rubric sensitivity,The answer is correct overall but internally inconsistent about whether the deadline condition is satisfied.,客户 John Smith 于2024年3月1日通过 PayPal 的 Send Money 功能向位于加拿大的收款人 Mary Johnson 汇出 500 美元。PayPal 承诺资金将于2024年3月5日（美国东部时间）到达收款人账户，但 Mary 一直未收到该笔资金。2024年8月2日，John 通过 PayPal 在线 Resolution Center 提交争议，声称发生汇款错误、资金未到账。争议中他提供了自己的姓名、地址、电话号码，说明资金未到账，并注明了收款人姓名、地址，以及汇款金额500美元，但没有提供交易的确认码。根据 PayPal 的汇款错误争议处理规则，John 的此次争议是否已经满足启动调查所需的全部条件？如果未满足，他还需要补充什么？,此次争议尚未满足启动调查所需的全部条件。John 在 PayPal 承诺资金到账之日起 180 天内（2024年3月5日至8月2日为第150天）提交了争议，时限符合要求，但他没有提供交易的确认码。根据规则，提交争议时必须告知姓名、地址、电话号码、错误描述、收款人信息、金额以及交易的确认码，缺少确认码即未满足全部信息要求。因此他还需要补充确认码。,正确识别争议必须在承诺到账日后的 180 天内提出 | 正确计算时限并判定 John 的争议在时限内 | 准确列出所需信息清单并指出缺少确认码 | 结论为未满足全部条件，需补充确认码
q_iter1_bloom_L3_fa541235_5e2ee7,L3,CONTEXT_RESCUED,Payment messages & standards,GLM 5.1,Modal or threshold precision,The model treated 'may need sending capability' as stronger than the non-mandatory conclusion.,某银行是一家处理大量跨境支付中间业务的金融机构。2021年10月，该行收到一笔来自另一家银行的SWIFT MT支付指令，需要将其转发给最终受益人银行。该行支付运营团队正在评估为2021年11月SWIFT社区ISO 20022迁移截止日期所需的技术准备。根据SWIFT社区的要求，该行在2021年11月前是否必须完成发送ISO 20022支付的技术准备？请说明理由。,不是必须。所有金融机构在2021年11月前必须能够接收和处理ISO 20022支付，但发送ISO 20022支付的能力仅对拥有大量中间行业务的金融机构是“可能需要”，并非强制要求。因此，该行虽然拥有大量中间行业务，但发送能力并非强制必须完成。,正确识别强制要求是所有金融机构必须能接收和处理ISO 20022支付 | 正确匹配场景中该行拥有大量中间行业务这一触发条件 | 给出正确结论：发送ISO 20022支付的能力不是强制必须完成
q_iter1_bloom_L4_01f5ea06_925faa,L4,CONTEXT_RESCUED,Payment system access & routing,Claude Opus 4.7; GLM 5.1,Multi-rule synthesis,Models did not keep the funds-shortage hold-replacement path and default-member rerun path fully separate.,在 HKICL 的人民币 OTC 项目批量结算运行中，某日上午一笔结算运行启动后，清算运营人员发现参与者 M 因 OTC 清算项目导致 CHATS 账簿账户可用余额不足，无法覆盖其批量结算承诺；当日下午另一笔 OTC 项目批量结算运行中，参与者 N 因被暂停清算设施而触发违约。请分析在参与者 M 资金不足与参与者 N 违约这两种情况下，HKICL 对结算保留的处理方式存在哪些关键差异，并说明在何种条件下结算保留最终会被释放。,在参与者 M 资金不足的情况下，依据第 6(d) 条，HKICL 不会对任何成员的 CHATS 账簿账户进行借记或贷记，但会维持对所有成员（包括资金不足成员账户中的可用部分）的结算保留，直到 OTC Clear 提供替换文件后以新的结算保留替换为止。在参与者 N 违约的情况下，依据第 7(b) 条，该笔批量结算运行会被扣留，OTC Clear 将排除违约成员的所有 OTC 项目并重新提交不含违约成员的清算文件，这意味着原结算保留不会简单地被替换，而是整个结算运行会基于新的文件重新生成。两者的核心差异在于：资金不足时结算保留得以维持并等待替换，结算运行本身仍针对全体成员继续推进；而违约时，结算运行被扣留并重组，违约成员被排除在重新提交的清算文件之外。根据第 8 条，如果上述任一情况导致批量结算运行未能成功执行或完成，结算保留将在该笔运行被取消时予以释放。,准确指出资金不足时结算保留会被维持，并等待 OTC Clear 提供替换文件进行替换，而非直接释放或扣留整笔运行 | 准确指出违约时结算运行会被扣留，违约成员的项目被排除后重新提交清算文件，而非仅维持和替换结算保留 | 清晰解释两种场景下结算处理机制的根本差异在于：资金不足场景保持结算运行结构不变，通过替换结算保留来尝试完成结算；违约场景则重组结算运行，剔除违约成员，并说明结算保留在运行被取消时才会释放
q_iter1_bloom_L4_050fa1ba_a4f4b6,L4,CONTEXT_RESCUED,Regulators,GPT-5.5; Claude Opus 4.7; GLM 5.1; Gemma 4 31B,Multi-rule synthesis,"The case requires ordering due diligence, service-level agreement, and privacy compliance as a workflow.",某儲值支付工具持牌人計劃引入一家收單機構作為業務合作夥伴，以拓展本地商戶受理網絡。合規經理需要制定一份業務合作夥伴引入檢查清單，確保在引入過程的不同階段都符合監管要求。請說明在從決定引入到最終簽訂合作協議的過程中，持牌人至少需要滿足哪幾項關鍵的監管要求（至少列出三項），並解釋這些要求如何按照引入流程的先後順序共同作用，以保障合作安排的合規性與使用者利益。,"持牌人引入業務合作夥伴時至少需滿足以下三項關鍵監管要求，並按流程階段相互關聯：

1. 建立業務關係前的盡職審查要求：在與業務合作夥伴建立業務關係前，須進行盡職審查仔細評估當中涉及的風險，並設立周全的管控機制以減低所識別之風險。此乃引入流程的第一步，為後續的責任劃分與控制措施提供風險基礎。

2. 服務水平協議要求：在協議關係階段，須透過訂立清晰的服務水平協議，清楚列明雙方就有關業務安排的相關義務及責任，並設有所需保障措施，以確保儲值支付計劃的運作安全及效率。此項將前一階段識別的風險和管控轉化為書面責任，明確合作雙方的角色。

3. 私隱合規要求：在整體安排中，須確保與業務合作夥伴的安排符合《私隱條例》及有關保障資料的相關監管指引，以保障使用者的利益。此項貫穿引入過程，確保在盡調與協議階段均不會損害使用者個人資料的合法權益。

這三項要求按流程先後順序協同運作：先通過盡職審查識別並緩解風險，再以服務水平協議將責任與保障措施明文固化，最後通過私隱合規要求確保使用者資料保護不被削弱，三者共同確保業務合作夥伴安排不會影響持牌人履行《支付條例》下有關儲值支付工具運作安全及有效率的規管義務。",正確指出在建立業務關係前須進行盡職審查仔細評估風險並設立管控機制 | 正確指出須透過訂立清晰的服務水平協議列明雙方義務責任並設有保障措施 | 正確指出須確保安排符合《私隱條例》及有關保障資料的相關監管指引以保障使用者利益 | 正確解釋這些要求按引入流程先後順序相互關聯，共同確保合作安排不影響運作安全及效率，並保障使用者隱私
q_iter1_bloom_L4_6783f886_63d0ec,L4,PARAMETRIC_KNOWN,Regulators,Claude Opus 4.7; GLM 5.1,Multi-rule synthesis,Models did not state the two authorization gates as jointly necessary: qualification approval and annual-plan approval.,H 集团拟授权其境外子公司开展外汇衍生品交易以对冲进口业务汇率风险。该子公司已建立内部风控制度并配备专业人员，但尚未获得集团层面的任何书面批复。同时，集团年度交易计划中未包含该子公司的具体交易额度。作为集团金融衍生业务工作小组成员，请依据企业管理架构与业务流程规范，分析该子公司当前是否具备开展交易的资格，并阐述“资质审批”与“计划核准”两项机制在判定其业务合规性时的逻辑关系及最终结论。,"该子公司当前不具备开展交易的资格，必须暂停任何衍生业务操作。判定依据如下：
1. 资质审批规则：根据管理架构与流程，开展金融衍生业务的操作主体必须经集团董事会审议批准并获得资质批复。材料明确规定“申请开展金融衍生业务操作资质的单位...提请集团董事会审议批准...集团主管部门向相关申请单位签发金融衍生业务操作资质批复”。该子公司虽具备内部条件，但未获得集团董事会批准及资质批复，因此主体资格缺失。
2. 计划核准规则：即使具备资质，操作主体也不得在批准的年度计划外开展业务。材料规定“各操作主体不得在批准的年度计划外开展或变相开展任何衍生业务”，且年度计划需经“集团总经理办公会审议批准”。该子公司未列入年度计划，违反了计划管控要求。
3. 逻辑关系与结论：资质审批是主体准入的前置必要条件（由董事会决定），计划核准是年度业务额度的授权边界（由总经理办公会决定）。两者互为补充，缺一不可。由于该子公司既无董事会签发的“操作资质批复”，又无总经理办公会批准的“年度交易计划”，触发了双重合规阻断，因此严禁开展交易。",明确指出子公司缺乏集团董事会签发的“金融衍生业务操作资质批复”，说明依据资质审批流程作为依据 | 明确指出子公司未在经集团总经理办公会批准的“年度交易计划”内，说明依据计划外禁止交易规则作为依据 | 正确阐释资质审批（主体准入）与计划核准（额度授权）是并行且必须同时满足的前置条件，推导出禁止交易的最终结论
q_iter1_bloom_L4_80a7401c_43ec2f,L4,CONTEXT_RESCUED,Payment messages & standards,GPT-5.5; Claude Opus 4.7,Over-expanded answer path,Models added a fourth mandatory Buna requirement beyond the three operational access requirements.,Buna 正在推进一项跨境即时支付规则手册项目。一家支付机构希望最迟在 2024 年初通过该框架处理跨境交易，其合规团队需要评估加入 Buna 的操作准入要求。请分析该机构在操作层面必须满足哪些核心要求，并结合项目的实施方式说明其合规准备工作的起始时间节点有何特殊性。,"该机构在操作层面必须满足三项核心要求：第一，必须获得初步授权（preliminary authorisation）；第二，必须确保完全合规（full compliance）和实时筛查（real-time screening）；第三，必须实现端到端的交易全程可见性（seamless end-to-end transactional visibility）。这三项要求共同构成了加入 Buna 的操作准入门槛，而不是可选的参考标准。

关于时间节点，Buna 项目采用分阶段实施方式（a phased approach），从 2023 年第三季度开始启动。这意味着该机构若计划在 2024 年初通过该框架处理交易，其合规准备工作必须与项目已启动的实施阶段相衔接，而不是从零开始等待；机构需要在项目分阶段推进的过程中同步完成初步授权、完全合规、实时筛查和交易可见性等操作要求的落地。",正确指出机构必须获得初步授权，并关联到操作准入要求 | 正确指出机构必须确保完全合规和实时筛查，并关联到操作准入要求 | 正确指出机构必须实现端到端的交易全程可见性，并关联到操作准入要求 | 正确说明 Buna 项目采用分阶段实施方式并从 2023 年第三季度启动，进而解释该时间节点如何影响机构的合规准备时序
q_iter1_bloom_L4_944026ad_680651,L4,PARAMETRIC_KNOWN,Regulators,GPT-5.5; Claude Opus 4.7; Gemma 4 31B,Over-expanded answer path,Models imported adjacent hedge-policy details instead of tying complete hedging to the risk-neutral appraisal rule.,某企业进口大宗商品以美元计价，国内销售以人民币计价，存在币种错配。该企业外汇管理团队在考核期末发现，一笔已完全锁定成本和售价的铁矿石进口业务，其汇率套期保值比例仅为60%，未达到公司制度要求。请分析该企业外汇管理团队在考核中可能面临哪些制度约束，并说明这些约束如何共同影响对该笔业务的评价。,该笔业务属于成本及销售价格已完全确定的购销业务，根据公司制度应采用完全套保策略，逐笔按进口金额进行汇率套期保值。当前套保比例60%低于完全套保的要求，违反了完全套保策略。同时，公司考核机制强调风险中性原则，不追求正收益，目标为降低风险敞口、锁定成本，且重点考核各单位相关人员是否按照规定的制度、流程和策略进行操作。因此，该笔业务不仅未执行规定的完全套保策略，而且其套保比例不足将导致风险敞口未被充分锁定，与考核机制要求的降低风险敞口、锁定成本目标相悖，外汇管理团队在考核中将被认定为未按规定操作，可能影响其考核结果。,正确指出该笔业务应适用完全套保策略，并说明完全套保策略要求逐笔按进口金额进行套期保值 | 正确指出考核机制强调风险中性原则、降低风险敞口、锁定成本，且重点考核是否按规定操作 | 正确解释完全套保策略与考核机制的关系：未执行完全套保策略导致风险敞口未被锁定，与考核目标相悖，因此考核中将被认定为未按规定操作
q_iter1_bloom_L4_a10f03cb_ccb2ef,L4,PARAMETRIC_KNOWN,Regulators,Gemma 4 31B,Multi-rule synthesis,The answer must connect CCP credit-risk protection with the participant's residual liquidity risk.,作为FPS/CHATS清算运营人员，你收到一笔跨境支付指令，该指令由一家非中央对手方直接参与的银行A发起，收款方为另一家非中央对手方直接参与的银行B。银行A在结算日因流动性不足未能按时向中央对手方（CCP）履行其债务。请分析在此情况下，中央对手方（CCP）应承担何种责任，以及该责任与银行A的违约行为之间的关系。同时，请说明银行A的流动性风险属于支付风险分类中的哪一类，并解释该风险与中央对手方机制所主要防范的信用风险之间的区别。,"1. 中央对手方（CCP）的责任：根据材料，中央对手方“承担对结算参与人的履约义务，且不以任何一个对手方正常履约为前提”。因此，即使银行A（作为结算参与人）违约，中央对手方也必须先对守约方银行B履行支付义务，然后按照结算规则对违约方银行A采取处置措施。
2. 银行A的流动性风险分类：根据材料，流动性风险是指“某个或某些参与者因所持有的结算资产流动性不足，引起系统中流动性流动中断，导致自身和其他参与者结算延迟或失败的风险”。银行A因流动性不足未能按时履行债务，属于典型的流动性风险。
3. 流动性风险与信用风险的区别：信用风险是“系统中的某个参与者在支付结算系统中不能履行其债务，导致其他成员出现不可预见的直接损失的风险”，侧重于因违约导致的直接损失；而流动性风险侧重于因流动性不足导致结算延迟或失败，不必然导致直接损失。中央对手方机制主要防范信用风险（通过承接对手方风险、轧差等），但无法消除参与者自身的流动性风险。",正确说明中央对手方（CCP）承担对守约方履约的义务，且不以违约方正常履约为前提 | 正确指出银行A的违约行为属于流动性风险，并说明依据流动性风险的定义 | 正确解释流动性风险与信用风险的区别，并指出中央对手方机制主要防范信用风险
q_iter1_bloom_L4_a5ae2abc_bf0280,L4,PARAMETRIC_KNOWN,Payment system access & routing,GLM 5.1,Liability or responsibility boundary,The model did not keep gateway-only liability distinct from escrow/guaranteed-payment responsibility.,一家电子商务企业计划接入某第三方支付平台，该平台提供网关型支付服务。该平台声称只负责支付通道连接，不提供交易担保。现有一笔交易，买家已通过该平台付款，但卖家迟迟未发货，买家要求平台介入处理。请分析该平台在此交易纠纷中的责任边界，并说明其与担保型支付模式在责任承担上的关键区别。,该网关型支付平台在此交易纠纷中不承担责任。根据材料，网关型支付平台“只对支付过程提供便利，并不涉及交易担保，对于商品质量和物流等方面的交易纠纷概不负责”。因此，买家要求平台介入处理发货纠纷，超出了该平台的责任范围。相比之下，担保型支付模式则增加了第三方担保功能，支付公司“起到了信用中介的作用，在买家确认收到商品前，第三方支付平台代替买卖双方暂时保管货款”，并根据卖方履约情况划转款项，从而对交易纠纷负有直接责任。两者的关键区别在于：网关型平台仅处理支付通道，不承担担保责任；担保型平台则作为信用中介，在交易完成前保管货款并负责按履约情况划款，因此需介入处理发货等交易纠纷。,正确指出网关型支付平台不承担交易纠纷责任，并说明依据其‘只对支付过程提供便利，并不涉及交易担保’的特点 | 正确指出担保型支付平台承担担保责任，并说明依据其‘在买家确认收到商品前，第三方支付平台代替买卖双方暂时保管货款’的信用中介功能 | 正确解释两种模式在责任承担上的关键区别：网关型仅处理支付通道，不介入交易纠纷；担保型作为信用中介，需根据履约情况划款，对交易纠纷负责
q_iter1_bloom_L4_a888ceec_7122d5,L4,CONTEXT_RESCUED,Payment platforms,Claude Opus 4.7; GLM 5.1,Over-expanded answer path,Models added a currency rule beyond the two requested refund-path and refund-rate rules.,作为跨境支付互联运营人员，你正在处理一笔经gateway接入外地系统的支付纠纷。买家通过PayPal使用银行账户向境外商户支付了一笔款项，交易后第5天商户发起全额退款。请分析在退款处理过程中，PayPal应遵循哪些规则来决定退款资金的去向，并说明这些规则如何共同影响最终的退款路径。,首先，根据Refunds规则，当交易被退款时，如果买家使用银行账户作为支付方式，PayPal应退款至其银行账户；若无法退还至银行账户，则退款至PayPal账户余额。其次，由于退款发生在原支付日期1天后，根据Refunds规则，退款时适用的汇率是退款当日的PayPal交易汇率（含货币转换费），而非原支付时的汇率。这两条规则共同决定了：退款资金优先尝试原路返回至银行账户，若失败则转入账户余额；同时，由于时间超过1天，汇率波动可能导致买家收到的退款金额与原支付金额存在差异。,正确说明退款路径规则：优先退还至原银行账户，若无法退还则退至PayPal账户余额 | 正确说明汇率适用规则：退款超过1天，适用退款当日汇率（含货币转换费） | 正确解释两条规则如何共同影响最终退款路径和金额：路径规则决定资金去向，汇率规则决定退款金额可能不同于原支付金额
q_iter1_bloom_L4_e9510aee_4a7f54,L4,CONTEXT_RESCUED,Clearing & settlement,Gemma 4 31B,Multi-rule synthesis,The model listed the two rules but did not synthesize how they jointly assign liability to OTC Clear.,作为卡组织清算运营人员，你正在处理一笔由OTC Clear提交的OTC项目清算。在清算过程中，发现该OTC项目的内容与相关底层交易存在差异。请分析在此情况下，清算责任应如何分配，以及SI、HKICL和MA是否需要对由此产生的损失承担责任。,根据规则，OTC Clear负责OTC项目内容的正确性，并对因OTC项目错误或信息与底层交易不符导致的任何责任和费用进行赔偿。而SI、HKICL和MA对因按照规则处理、清算或结算OTC项目（包括处理失败或延迟）直接或间接产生的任何损失或费用不承担责任，无论该损失是否由疏忽或其他原因引起。因此，对于内容错误的OTC项目，责任方是OTC Clear，而非SI、HKICL或MA。,正确指出OTC Clear对OTC项目内容正确性负责并赔偿 | 正确指出SI、HKICL和MA对处理OTC项目产生的损失免责 | 正确解释两条规则共同决定了责任归属
q_iter1_bloom_L4_f10fa64b_9c683b,L4,CONTEXT_RESCUED,Payment system access & routing,GPT-5.5; Qwen3.5 35B; Gemma 4 31B,Liability or responsibility boundary,Models stated several risk disclosures but did not end with the no-liability boundary for BOCHK.,某客户通过中银香港个人手机银行，使用港币账户存款兑换数字人民币至其四类钱包。兑换成功后，客户发现钱包内数字人民币余额无法直接兑换回港币，且该笔数字人民币不受香港存款保障计划保障。客户向银行客服投诉，认为银行未充分告知风险。作为银行客服/运营人员，请分析银行在本次服务中的责任边界，并说明客户与银行各自应承担的义务与风险。,首先，根据《数字人民币兑出服务条款及细则》注意事项，数字人民币由中国人民银行发行，由中国银行营运，数字人民币钱包由中国银行提供，中银香港仅提供兑出服务，并非钱包提供方。因此，钱包内数字人民币无法直接兑换回港币的问题，属于钱包使用及处理范畴，应由客户向中国银行查询，中银香港不承担相关责任。其次，根据同一注意事项，四类钱包是匿名的，客户须亲赴中国银行内地分行提现，且数字人民币暂时未能直接兑换成港币，中银香港对此不负责。再次，根据安全资讯第6.2条，客户确认使用服务存在固有风险，已兑出的数字人民币不受香港存款保障计划保障，客户需自行承担该风险。最后，根据安全资讯第6.8条，除非因银行欺诈、疏忽或故意违约，银行对因使用、误用或误操作服务导致的直接损失概不负责。本案中，银行已履行告知义务，客户兑换行为属自愿，银行无欺诈、疏忽或故意违约，因此银行不承担客户因无法兑换回港币或不受存款保障而产生的损失。客户需自行承担使用服务的风险，并应直接向中国银行咨询钱包相关问题。,正确指出中银香港仅提供兑出服务，数字人民币钱包由中国银行提供，因此钱包内资金处理问题（如无法兑换回港币）不属于中银香港责任 | 正确指出四类钱包匿名且需亲赴内地分行提现，数字人民币暂时未能直接兑换成港币，中银香港对此不负责 | 正确指出客户确认使用服务存在固有风险，已兑出的数字人民币不受香港存款保障计划保障，且除非银行欺诈、疏忽或故意违约，银行不承担直接损失，从而得出银行无责的结论
q_iter1_bloom_L4_fec6cc75_4270d2,L4,PARAMETRIC_KNOWN,Payment system access & routing,Qwen3.5 35B,Multi-rule synthesis,The case turns on automatic deemed request versus manual IILF instruction and their common repayment effect.,CHATS运营团队在日常流动性监控中发现，某流动性提供者B及其关联的流动性消费者C均参与IILF。当日C的CHATS结算账户余额不足以完成一笔大额支付，该支付已进入RTGS Liquidity Optimiser排队。B未被选为RTGS Liquidity Optimiser的Selected Payment Member，且B已为C分配了IILF限额。运营人员需要判断：在系统自动优化过程中，C的流动性是否会因IILF而被触发？如果B在优化流程尚未完成时，认为有必要主动为C注入资金，B是否有权手动发起IILF借款？在这两种触发方式下，C是否都负有还款义务？请结合IILF规则，说明两种触发方式的区别及其对C的共同效力。,在系统自动优化过程中，C的IILF流动性会被触发。根据HKICL规则，当流动性提供者B不是RTGS Liquidity Optimiser的Selected Payment Member，且将C的预计余额调整为正值或零值需要动用IILF限额时，系统会视C已向B发出动用IILF的请求（视为请求）。与此同时，B也有权不等待系统自动触发，而自行手动发起IILF借款，即通过输入一笔IILF Payment Instruction为C注入流动性。无论借款是自动触发（视为C发出请求）还是B手动发起，一旦对应的IILF Payment Instruction完成结算，C都有义务向B偿还本金和日内利息。两者的触发主体和方式不同：前者是系统因C的排队支付自动触发并视作C的请求，后者是B主动手动触发；但二者在法律效果上一致，均对C产生相同的还款义务。,正确指出当B非Selected Payment Member且系统需动用IILF限额使C余额转正时，系统会自动触发IILF并视C已发出借款请求 | 正确指出B有权手动发起IILF借款，通过自行输入IILF Payment Instruction为C提供流动性 | 正确说明无论自动触发（被视为C的请求）还是B手动触发，C在IILF Payment Instruction结算后均负有偿还本金和日内利息的义务
q_iter1_bloom_L5_503acabd_d6a471,L5,CONTEXT_RESCUED,Payment platforms,GPT-5.5; Claude Opus 4.7,Over-expanded answer path,Models added service-entity or jurisdiction details beyond the text-priority and PRC-law answer.,某跨境电子商务平台商户在签署《跨境支付结算服务协议》后，因业务拓展需要与支付宝境外合作机构 Alipay Singapore E-Commerce Private Limited 进行多轮沟通，双方就协议中部分服务条款的英文译本与中文原本在“境内结算服务主体”及“争议解决管辖法律”的表述上产生了理解分歧。商户主张依据其收到的英文版本协议执行，而支付宝方面坚持中文版本及中华人民共和国法律为准。作为清结算运营人员，在处理该商户的跨境交易资金境内结算入账及潜在争议预案时，应依据何种规则判定协议文本效力及法律适用？请说明具体的优先适用依据。,应依据中文文本及中华人民共和国法律为准。冲突双方为协议的中文版本与英文版本（以及由此引发的法律适用理解分歧）。优先适用依据明确记载于协议中：'本协议同时以中、英文书写，如内容不一致或有异议的，以中文文本为准。'以及'本协议的成立、生效、履行和解释，均适用中华人民共和国法律（仅为本协议之目的，为避免疑义，不包括香港特别行政区、澳门特别行政区及台湾地区法律）。'因此，无论英文版本如何表述，当出现不一致时，必须以中文文本为最终执行标准，且争议解决及协议解释均受中国法律管辖，排除港澳台法律适用。,正确识别出冲突的核心在于协议的中英文版本不一致以及由此产生的法律适用争议 | 准确说明依据'以中文文本为准'的优先级条款作为文本效力判断依据 | 准确说明依据'适用中华人民共和国法律'且排除港澳台法律的条款作为法律适用依据 | 得出最终结论：必须执行中文版本内容并适用中国大陆法律
q_iter1_bloom_L5_64d7ff68_317fef,L5,CONTEXT_RESCUED,Regulators,Claude Opus 4.7; Qwen3.5 35B,Scope or exception boundary,The answer must explicitly compare the general ID-card rule with the permanent-residence priority rule.,某银行支付网关在处理一笔跨境付款业务时，系统生成了一条收款人为个人的交易指令。该个人同时持有中国居民身份证和境外永久居留证，且在银行客户信息系统内两项证件均已留存。负责交易处理的工程师发现，客户身份登记的初始认定结果为“中国居民”，但根据国家外汇管理局《通过银行进行国际收支统计申报业务指引（2023年版）》相关条款，该个人的居民身份认定可能存在冲突。请依据指引，判断该个人应当认定为中国居民还是非中国居民，并说明做出裁断的依据。,冲突双方为《指引》中关于个人身份认定的一般规则（持有中国居民身份证等中国有效证件的个人，认定为中国居民）与针对同时持有身份证件和永久居留证件个人的优先认定规则。指引明确规定：“同时持有所属国籍（地区）身份证件和永久居留证件的个人……优先按照永久居留证件认定居民身份”。据此，优先规则优先适用，应当按其所持境外永久居留证件认定身份，结合“持有境外永久居留证……认定为非中国居民”的规定，该个人应认定为非中国居民。,正确识别出需要进行取舍的两条规则：一般身份认定规则（持中国居民身份证认定为中国居民）与优先认定规则（同时持有身份证件和永久居留证件者优先按永久居留证件认定） | 准确说明优先适用依据，即指引中“优先按照永久居留证件认定居民身份”的规定 | 得出正确的最终结论：该个人应认定为非中国居民


==> Tables/representative_open_failure_mode_summary.csv <==
mode_code,failure_mode,model_case_errors,unique_cases,description
multi_rule,Multi-rule synthesis,26,12,"Retrieves local facts but fails to combine rules, precedence, workflow order, or causal relations."
scope_boundary,Scope or exception boundary,26,10,"Misapplies an exclusion, exception, entity role, jurisdictional scope, or transaction-state boundary."
over_expanded,Over-expanded answer path,18,7,"Adds extra rules, exceptions, or operational actions that change or obscure the requested decision."
modal_precision,Modal or threshold precision,17,10,"Confuses may/must, possible/certain, immediate/conditional, or a numeric/date threshold."
judge_sensitive,Judge/rubric sensitivity,7,5,"The answer is substantially correct, but automatic scoring is sensitive to extra wording or missing exact phrasing."
liability_role,Liability or responsibility boundary,5,3,"Does not cleanly assign responsibility among platforms, banks, providers, or users."


==> Tables/representative_open_failure_modelcase_audit.csv <==
qid,model,closed_open_signal,failure_mode,mode_code,bloom,category,note
q_iter1_bloom_L2_39d82020_a0b325,GPT-5.5,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Regulators,"Models did not cleanly separate outbound remittance, same-name domestic transfer, and futures-company margin-account reporting."
q_iter1_bloom_L3_424ed194_07e6b9,GPT-5.5,Context-Use Gap,Scope or exception boundary,scope_boundary,L3,Currency exchange,Models collapsed a discretionary set of return paths into one path or added investigation/fee conditions.
q_iter101_bloom_L3_20306dd7_ab5764,GPT-5.5,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Payment system access & routing,Models added IBPS/CN-HK settlement-bank path details when the asked classification hinged on Bank A's FPS Ledger Account.
q_iter1_bloom_L4_050fa1ba_a4f4b6,GPT-5.5,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Regulators,"The case requires ordering due diligence, service-level agreement, and privacy compliance as a workflow."
q_iter1_bloom_L3_8fdef669_b3af33,GPT-5.5,Context-Use Gap,Liability or responsibility boundary,liability_role,L3,Remittance providers,The model added Western Union cancellation/refund exceptions that undermine the provider-liability boundary.
q_iter1_bloom_L4_944026ad_680651,GPT-5.5,Context-Use Gap,Over-expanded answer path,over_expanded,L4,Regulators,Models imported adjacent hedge-policy details instead of tying complete hedging to the risk-neutral appraisal rule.
q_iter1_bloom_L2_fbff8ec4_dd567b,GPT-5.5,Context-Use Gap,Modal or threshold precision,modal_precision,L2,Remittance providers,The model did not make active request for fee refund a necessary condition.
q_iter1_bloom_L2_21d4f44a_6e6e01,GPT-5.5,Context-Use Gap,Modal or threshold precision,modal_precision,L2,Payment platforms,The answer hedged a 21-day negative-balance conversion as conditional rather than mandatory.
q_iter101_bloom_L3_614e0018_129d4f,GPT-5.5,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Payment system access & routing,The model weakened the immediate-use conclusion by adding normal-queue conditions.
q_iter1_bloom_L4_80a7401c_43ec2f,GPT-5.5,Context-Use Gap,Over-expanded answer path,over_expanded,L4,Payment messages & standards,Models added a fourth mandatory Buna requirement beyond the three operational access requirements.
q_iter1_bloom_L4_f10fa64b_9c683b,GPT-5.5,Context-Use Gap,Liability or responsibility boundary,liability_role,L4,Payment system access & routing,Models stated several risk disclosures but did not end with the no-liability boundary for BOCHK.
q_iter1_bloom_L5_503acabd_d6a471,GPT-5.5,Context Interference,Over-expanded answer path,over_expanded,L5,Payment platforms,Models added service-entity or jurisdiction details beyond the text-priority and PRC-law answer.
CBP-ADDED-L2L5-NORMAL-0009,GPT-5.5,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Payment platforms,GPT listed local improvements but missed the report-level attribution that the regional speed gain was driven mainly by P2P.
CBP-ADDED-L2L5-NORMAL-0014,GPT-5.5,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Payment system access & routing,"Models answered the key action but added CHIPS Web, duplicate-processing, or other steps as if they were required."
CBP-ADDED-L2L5-NORMAL-0048,GPT-5.5,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Card networks,Models answered the Visa notice rule but added unrelated OCT exceptions that weaken the requested rule boundary.
CBP-ADDED-L2L5-NORMAL-0097,GPT-5.5,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Regulators,"The answer requires connecting scale economies, network externalities, entry barriers, and interoperability incentives."
CBP-ADDED-L2L5-NORMAL-0098,GPT-5.5,Context Interference,Multi-rule synthesis,multi_rule,L4,Currency exchange,Models often mismatched the emergency fallback arrangement to the specific risk reintroduced by CHAPS bypass or CLS outage.
q_iter1_bloom_L3_00dd1d4b_52a906,Gemini 3.1 Pro,Context Interference,Modal or threshold precision,modal_precision,L3,Banks,One model omitted the exact adjusted date; one judged row appears scoring-sensitive despite a correct date.
q_iter1_bloom_L3_902cda70_782ec9,Gemini 3.1 Pro,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Banks,Models changed 'may be delayed' into 'will be delayed'.
q_iter101_bloom_L2_cd1fde95_ba371a,Gemini 3.1 Pro,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Clearing & settlement,The all-or-none rule has scoped exceptions for ordinary members and GD-bank handling.
q_iter101_bloom_L3_934f1105_4ad0c0,Gemini 3.1 Pro,Context-Use Gap,Judge/rubric sensitivity,judge_sensitive,L3,Payment system access & routing,The substantive offshore-RMB conversion answer is correct; automatic scoring is sensitive to added operational details.
CBP-ADDED-L2L5-NORMAL-0020,Gemini 3.1 Pro,Context-Use Gap,Judge/rubric sensitivity,judge_sensitive,L3,Currency exchange,The core no/limit answer is correct; the failure is mainly caused by extra counterfactual advice after the binary decision.
CBP-ADDED-L2L5-NORMAL-0036,Gemini 3.1 Pro,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Payment messages & standards,Models recovered the consistency-implementation phrase but omitted the G20-phase/stability rationale.
CBP-ADDED-L2L5-NORMAL-0054,Gemini 3.1 Pro,Context Interference,Scope or exception boundary,scope_boundary,L3,Card networks,Models over-selected missing Mastercard education topics instead of isolating the single missing Code 10 authorization topic.
CBP-ADDED-L2L5-NORMAL-0062,Gemini 3.1 Pro,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Regulators,Models did not keep the Ramp Provider merchant/agent role distinction tied to the quasi-cash sales element.
CBP-ADDED-L2L5-NORMAL-0096,Gemini 3.1 Pro,Context Interference,Scope or exception boundary,scope_boundary,L4,Regulators,The decisive boundary is whether goods had entered China's customs frontier before resale.
CBP-ADDED-L2L5-NORMAL-0098,Gemini 3.1 Pro,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Currency exchange,Models often mismatched the emergency fallback arrangement to the specific risk reintroduced by CHAPS bypass or CLS outage.
q_iter1_bloom_L3_902cda70_782ec9,Claude Opus 4.7,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Banks,Models changed 'may be delayed' into 'will be delayed'.
q_iter101_bloom_L2_cd1fde95_ba371a,Claude Opus 4.7,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Clearing & settlement,The all-or-none rule has scoped exceptions for ordinary members and GD-bank handling.
q_iter1001_bloom_L2_e7c895ff_453be0,Claude Opus 4.7,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Clearing & settlement,Models treated liquid-asset coverage as sufficient and missed the additional cost planning and support-review measures.
q_iter1_bloom_L3_d1655cfa_6b2cac,Claude Opus 4.7,Context Interference,Judge/rubric sensitivity,judge_sensitive,L3,Payment platforms,The answer is correct overall but internally inconsistent about whether the deadline condition is satisfied.
q_iter1_bloom_L3_424ed194_07e6b9,Claude Opus 4.7,Context-Use Gap,Scope or exception boundary,scope_boundary,L3,Currency exchange,Models collapsed a discretionary set of return paths into one path or added investigation/fee conditions.
q_iter101_bloom_L3_0e7bd168_d6c43e,Claude Opus 4.7,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Payment messages & standards,Models noticed the repo conversion but ignored that foreign reserves were below the monetary-base total.
q_iter101_bloom_L3_20306dd7_ab5764,Claude Opus 4.7,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Payment system access & routing,Models added IBPS/CN-HK settlement-bank path details when the asked classification hinged on Bank A's FPS Ledger Account.
q_iter1_bloom_L4_050fa1ba_a4f4b6,Claude Opus 4.7,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Regulators,"The case requires ordering due diligence, service-level agreement, and privacy compliance as a workflow."
q_iter1_bloom_L4_01f5ea06_925faa,Claude Opus 4.7,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Payment system access & routing,Models did not keep the funds-shortage hold-replacement path and default-member rerun path fully separate.
q_iter1_bloom_L4_a888ceec_7122d5,Claude Opus 4.7,Context-Use Gap,Over-expanded answer path,over_expanded,L4,Payment platforms,Models added a currency rule beyond the two requested refund-path and refund-rate rules.
q_iter1_bloom_L4_944026ad_680651,Claude Opus 4.7,Context-Use Gap,Over-expanded answer path,over_expanded,L4,Regulators,Models imported adjacent hedge-policy details instead of tying complete hedging to the risk-neutral appraisal rule.
q_iter1_bloom_L4_80a7401c_43ec2f,Claude Opus 4.7,Context-Use Gap,Over-expanded answer path,over_expanded,L4,Payment messages & standards,Models added a fourth mandatory Buna requirement beyond the three operational access requirements.
q_iter1_bloom_L5_64d7ff68_317fef,Claude Opus 4.7,Context-Use Gap,Scope or exception boundary,scope_boundary,L5,Regulators,The answer must explicitly compare the general ID-card rule with the permanent-residence priority rule.
q_iter1_bloom_L5_503acabd_d6a471,Claude Opus 4.7,Context-Use Gap,Over-expanded answer path,over_expanded,L5,Payment platforms,Models added service-entity or jurisdiction details beyond the text-priority and PRC-law answer.
q_iter1_bloom_L4_6783f886_63d0ec,Claude Opus 4.7,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Regulators,Models did not state the two authorization gates as jointly necessary: qualification approval and annual-plan approval.
CBP-ADDED-L2L5-NORMAL-0020,Claude Opus 4.7,Context-Use Gap,Judge/rubric sensitivity,judge_sensitive,L3,Currency exchange,The core no/limit answer is correct; the failure is mainly caused by extra counterfactual advice after the binary decision.
CBP-ADDED-L2L5-NORMAL-0036,Claude Opus 4.7,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Payment messages & standards,Models recovered the consistency-implementation phrase but omitted the G20-phase/stability rationale.
CBP-ADDED-L2L5-NORMAL-0048,Claude Opus 4.7,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Card networks,Models answered the Visa notice rule but added unrelated OCT exceptions that weaken the requested rule boundary.
CBP-ADDED-L2L5-NORMAL-0054,Claude Opus 4.7,Context-Use Gap,Scope or exception boundary,scope_boundary,L3,Card networks,Models over-selected missing Mastercard education topics instead of isolating the single missing Code 10 authorization topic.
CBP-ADDED-L2L5-NORMAL-0062,Claude Opus 4.7,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Regulators,Models did not keep the Ramp Provider merchant/agent role distinction tied to the quasi-cash sales element.
CBP-ADDED-L2L5-NORMAL-0096,Claude Opus 4.7,Context Interference,Scope or exception boundary,scope_boundary,L4,Regulators,The decisive boundary is whether goods had entered China's customs frontier before resale.
CBP-ADDED-L2L5-NORMAL-0097,Claude Opus 4.7,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Regulators,"The answer requires connecting scale economies, network externalities, entry barriers, and interoperability incentives."
q_iter101_bloom_L2_37d85de5_fec738,Qwen3.5 35B,Context Interference,Modal or threshold precision,modal_precision,L2,Digital wallets,Models blurred buyer-paid notification with the later settlement trigger.
q_iter1_bloom_L3_424ed194_07e6b9,Qwen3.5 35B,Context-Use Gap,Scope or exception boundary,scope_boundary,L3,Currency exchange,Models collapsed a discretionary set of return paths into one path or added investigation/fee conditions.
q_iter101_bloom_L3_0e7bd168_d6c43e,Qwen3.5 35B,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Payment messages & standards,Models noticed the repo conversion but ignored that foreign reserves were below the monetary-base total.
q_iter1_bloom_L4_f10fa64b_9c683b,Qwen3.5 35B,Context-Use Gap,Liability or responsibility boundary,liability_role,L4,Payment system access & routing,Models stated several risk disclosures but did not end with the no-liability boundary for BOCHK.
q_iter1_bloom_L5_64d7ff68_317fef,Qwen3.5 35B,Context-Use Gap,Scope or exception boundary,scope_boundary,L5,Regulators,The answer must explicitly compare the general ID-card rule with the permanent-residence priority rule.
q_iter1_bloom_L4_fec6cc75_4270d2,Qwen3.5 35B,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Payment system access & routing,The case turns on automatic deemed request versus manual IILF instruction and their common repayment effect.
CBP-ADDED-L2L5-NORMAL-0006,Qwen3.5 35B,Context-Use Gap,Modal or threshold precision,modal_precision,L2,Payment messages & standards,Qwen used a vague liquidity-control description and missed the exact opening-primary-position cap.
CBP-ADDED-L2L5-NORMAL-0036,Qwen3.5 35B,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Payment messages & standards,Models recovered the consistency-implementation phrase but omitted the G20-phase/stability rationale.
CBP-ADDED-L2L5-NORMAL-0054,Qwen3.5 35B,Context-Use Gap,Scope or exception boundary,scope_boundary,L3,Card networks,Models over-selected missing Mastercard education topics instead of isolating the single missing Code 10 authorization topic.
CBP-ADDED-L2L5-NORMAL-0062,Qwen3.5 35B,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Regulators,Models did not keep the Ramp Provider merchant/agent role distinction tied to the quasi-cash sales element.
q_iter1_bloom_L3_00dd1d4b_52a906,GLM 5.1,Context Interference,Modal or threshold precision,modal_precision,L3,Banks,One model omitted the exact adjusted date; one judged row appears scoring-sensitive despite a correct date.
q_iter1_bloom_L3_902cda70_782ec9,GLM 5.1,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Banks,Models changed 'may be delayed' into 'will be delayed'.
q_iter101_bloom_L2_cd1fde95_ba371a,GLM 5.1,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Clearing & settlement,The all-or-none rule has scoped exceptions for ordinary members and GD-bank handling.
q_iter101_bloom_L3_934f1105_4ad0c0,GLM 5.1,Context-Use Gap,Judge/rubric sensitivity,judge_sensitive,L3,Payment system access & routing,The substantive offshore-RMB conversion answer is correct; automatic scoring is sensitive to added operational details.
q_iter101_bloom_L3_dce50e16_2480da,GLM 5.1,Context-Use Gap,Scope or exception boundary,scope_boundary,L3,Payment system access & routing,"The phrase 'located outside Hong Kong' modifies the branch/head-office location, not the bank's global headquarters."
q_iter1001_bloom_L2_e7c895ff_453be0,GLM 5.1,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Clearing & settlement,Models treated liquid-asset coverage as sufficient and missed the additional cost planning and support-review measures.
q_iter1_bloom_L2_39d82020_a0b325,GLM 5.1,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Regulators,"Models did not cleanly separate outbound remittance, same-name domestic transfer, and futures-company margin-account reporting."
q_iter101_bloom_L2_37d85de5_fec738,GLM 5.1,Context Interference,Modal or threshold precision,modal_precision,L2,Digital wallets,Models blurred buyer-paid notification with the later settlement trigger.
q_iter1_bloom_L3_424ed194_07e6b9,GLM 5.1,Context-Use Gap,Scope or exception boundary,scope_boundary,L3,Currency exchange,Models collapsed a discretionary set of return paths into one path or added investigation/fee conditions.
q_iter101_bloom_L3_20306dd7_ab5764,GLM 5.1,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Payment system access & routing,Models added IBPS/CN-HK settlement-bank path details when the asked classification hinged on Bank A's FPS Ledger Account.
q_iter1_bloom_L4_050fa1ba_a4f4b6,GLM 5.1,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Regulators,"The case requires ordering due diligence, service-level agreement, and privacy compliance as a workflow."
q_iter1_bloom_L4_01f5ea06_925faa,GLM 5.1,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Payment system access & routing,Models did not keep the funds-shortage hold-replacement path and default-member rerun path fully separate.
q_iter1_bloom_L4_a888ceec_7122d5,GLM 5.1,Context-Use Gap,Over-expanded answer path,over_expanded,L4,Payment platforms,Models added a currency rule beyond the two requested refund-path and refund-rate rules.
q_iter1_bloom_L2_2d7860c0_71cb61,GLM 5.1,Context-Use Gap,Judge/rubric sensitivity,judge_sensitive,L2,Banks,The substantive same-day bill-payment condition is correct; the judge did not parse a failed rubric.
q_iter1_bloom_L3_fa541235_5e2ee7,GLM 5.1,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Payment messages & standards,The model treated 'may need sending capability' as stronger than the non-mandatory conclusion.
q_iter101_bloom_L2_48dabfa7_7c6323,GLM 5.1,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Clearing & settlement,The error is about debit/credit initiation direction in online interbank clearing.
q_iter1_bloom_L3_06999b3e_79ca43,GLM 5.1,Context-Use Gap,Judge/rubric sensitivity,judge_sensitive,L3,Regulators,The hedge-trigger answer is substantively correct; the judged failure has no parsed failed rubric.
q_iter1_bloom_L4_a5ae2abc_bf0280,GLM 5.1,Context-Use Gap,Liability or responsibility boundary,liability_role,L4,Payment system access & routing,The model did not keep gateway-only liability distinct from escrow/guaranteed-payment responsibility.
q_iter1_bloom_L4_6783f886_63d0ec,GLM 5.1,Context Interference,Multi-rule synthesis,multi_rule,L4,Regulators,Models did not state the two authorization gates as jointly necessary: qualification approval and annual-plan approval.
CBP-ADDED-L2L5-NORMAL-0011,GLM 5.1,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Payment system access & routing,GLM did not keep the Fedwire cutoff obligation separate from the post-CHIPS receiving obligation.
CBP-ADDED-L2L5-NORMAL-0014,GLM 5.1,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Payment system access & routing,"Models answered the key action but added CHIPS Web, duplicate-processing, or other steps as if they were required."
CBP-ADDED-L2L5-NORMAL-0048,GLM 5.1,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Card networks,Models answered the Visa notice rule but added unrelated OCT exceptions that weaken the requested rule boundary.
CBP-ADDED-L2L5-NORMAL-0054,GLM 5.1,Context-Use Gap,Scope or exception boundary,scope_boundary,L3,Card networks,Models over-selected missing Mastercard education topics instead of isolating the single missing Code 10 authorization topic.
CBP-ADDED-L2L5-NORMAL-0096,GLM 5.1,Context-Use Gap,Scope or exception boundary,scope_boundary,L4,Regulators,The decisive boundary is whether goods had entered China's customs frontier before resale.
CBP-ADDED-L2L5-NORMAL-0098,GLM 5.1,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Currency exchange,Models often mismatched the emergency fallback arrangement to the specific risk reintroduced by CHAPS bypass or CLS outage.
q_iter1_bloom_L3_902cda70_782ec9,Gemma 4 31B,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Banks,Models changed 'may be delayed' into 'will be delayed'.
q_iter1001_bloom_L2_e7c895ff_453be0,Gemma 4 31B,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Clearing & settlement,Models treated liquid-asset coverage as sufficient and missed the additional cost planning and support-review measures.
q_iter1_bloom_L2_39d82020_a0b325,Gemma 4 31B,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Regulators,"Models did not cleanly separate outbound remittance, same-name domestic transfer, and futures-company margin-account reporting."
q_iter101_bloom_L3_0e7bd168_d6c43e,Gemma 4 31B,Context-Use Gap,Modal or threshold precision,modal_precision,L3,Payment messages & standards,Models noticed the repo conversion but ignored that foreign reserves were below the monetary-base total.
q_iter1_bloom_L4_050fa1ba_a4f4b6,Gemma 4 31B,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Regulators,"The case requires ordering due diligence, service-level agreement, and privacy compliance as a workflow."
q_iter1_bloom_L4_944026ad_680651,Gemma 4 31B,Context-Use Gap,Over-expanded answer path,over_expanded,L4,Regulators,Models imported adjacent hedge-policy details instead of tying complete hedging to the risk-neutral appraisal rule.
q_iter101_bloom_L2_739bec6d_d1bc0b,Gemma 4 31B,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Payment system access & routing,The model did not articulate the system-level gridlock externality of delayed non-time-critical payments.
q_iter1_bloom_L4_f10fa64b_9c683b,Gemma 4 31B,Context-Use Gap,Liability or responsibility boundary,liability_role,L4,Payment system access & routing,Models stated several risk disclosures but did not end with the no-liability boundary for BOCHK.
q_iter1_bloom_L4_e9510aee_4a7f54,Gemma 4 31B,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Clearing & settlement,The model listed the two rules but did not synthesize how they jointly assign liability to OTC Clear.
q_iter1_bloom_L4_a10f03cb_ccb2ef,Gemma 4 31B,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Regulators,The answer must connect CCP credit-risk protection with the participant's residual liquidity risk.
CBP-ADDED-L2L5-NORMAL-0036,Gemma 4 31B,Context-Use Gap,Multi-rule synthesis,multi_rule,L2,Payment messages & standards,Models recovered the consistency-implementation phrase but omitted the G20-phase/stability rationale.
CBP-ADDED-L2L5-NORMAL-0048,Gemma 4 31B,Context-Use Gap,Over-expanded answer path,over_expanded,L3,Card networks,Models answered the Visa notice rule but added unrelated OCT exceptions that weaken the requested rule boundary.
CBP-ADDED-L2L5-NORMAL-0062,Gemma 4 31B,Context-Use Gap,Scope or exception boundary,scope_boundary,L2,Regulators,Models did not keep the Ramp Provider merchant/agent role distinction tied to the quasi-cash sales element.
CBP-ADDED-L2L5-NORMAL-0094,Gemma 4 31B,Context-Use Gap,Scope or exception boundary,scope_boundary,L5,Digital wallets,The relevant exclusion for overseas UnionPay cards must override the general small-payment feature rule.
CBP-ADDED-L2L5-NORMAL-0098,Gemma 4 31B,Context-Use Gap,Multi-rule synthesis,multi_rule,L4,Currency exchange,Models often mismatched the emergency fallback arrangement to the specific risk reintroduced by CHAPS bypass or CLS outage.


==> Tables/source_distribution_old_taxonomy.csv <==
category,L1-normal,L2-L5-normal,attack,total,percent
Payment system access & routing,16,19,16,51,16.666666666666664
Regulators,16,17,15,48,15.686274509803921
Currency exchange,17,8,17,42,13.725490196078432
Payment messages & standards,13,15,13,41,13.398692810457517
Banks,7,8,11,26,8.49673202614379
Remittance providers,5,4,17,26,8.49673202614379
Card networks,11,8,2,21,6.862745098039216
Payment platforms,6,8,7,21,6.862745098039216
Clearing & settlement,3,6,9,18,5.88235294117647
Digital wallets,1,3,8,12,3.9215686274509802


==> Tables/source_mentions.csv <==
qid,split,source_id,detailed_role,figure_role,is_primary
q_iter1_bloom_L1_652792db_ff553b,L1-normal,D06-livi-bank-livi-Conditions-for-Services,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L1_0f50e3f9_68c1a1,L1-normal,D18-SoFi-Bank-Deposit-Account-Agreement,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L1_feed2226_f8a188,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L1_9c61196f_b90cbd,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L1_3f893920_bf6c4e,L1-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L1_3b8557ae_a1d1e6,L1-normal,113-icc-principles-for-sustainable-trade-finance-2025.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L1_4b6997e8_c33db4,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),第三方支付公司（收单为主）,"Acquiring &
card networks",True
q_iter1_bloom_L1_b893b700_1e4451,L1-normal,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L1_f2dc0a41_769788,L1-normal,D16-Starling-Bank-Personal-Account-General-Terms,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L1_3a89918a_e5a55b,L1-normal,D03-ZA-Bank-Standard-and-Account-Related-Terms,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L1_14a1bed2_34284f,L1-normal,073-hkicl-fps-rmb-fps-rules-redacted-version-feb-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L1_f634b45b_530dbd,L1-normal,F22-美团支付-美团快捷支付服务协议,汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L1_e82131ec_fa2d8c,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_93fdae8c_1ce6cc,L1-normal,D03-ZA-Bank-Standard-and-Account-Related-Terms,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L1_fc00ac17_a7bce7,L1-normal,D16-Starling-Bank-Personal-Account-General-Terms,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L1_cdace0e4_4fb169,L1-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L1_0b7f4f82_f64160,L1-normal,062-hkicl-03-eurosi-pfmi-df-2025-v6.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L1_9bea1641_30c019,L1-normal,042-hkma-20240417c2a1.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_98ad6f84_f1279b,L1-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_7205d859_11b641,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L1_36215c95_d7c03c,L1-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_8550a889_50e85a,L1-normal,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L1_3516928f_69bb8c,L1-normal,swift_iso_20022_for_dummies_6th_edition_dec_2022.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L1_c955ddaa_8529c8,L1-normal,113-icc-principles-for-sustainable-trade-finance-2025.pdf_by_PaddleOCR-VL-1.5,专业汇款机构,"Remittance
services",True
q_iter1_bloom_L1_1e58f16e_0ab687,L1-normal,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L1_cc6c63ca_fe7204,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L1_03248cc0_86da09,L1-normal,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
q_iter1_bloom_L1_0856bbc6_ddb222,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_3fac57fd_889c23,L1-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_d3b157ac_7e096e,L1-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L1_677643b3_ec26cc,L1-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_96f8252d_253629,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L1_abd8e321_60147a,L1-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_465e096c_0981d0,L1-normal,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L1_49220b61_4a28b6,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,"Clearing &
settlement",True
q_iter1_bloom_L1_80900097_3f7512,L1-normal,113-icc-principles-for-sustainable-trade-finance-2025.pdf_by_PaddleOCR-VL-1.5,商业银行,"Banks &
digital banks",True
q_iter1_bloom_L1_31973072_166380,L1-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L1_443d5a02_b1677f,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L1_2b9a96e1_9904b0,L1-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L1_d583f38a_47fde8,L1-normal,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L1_68049a96_7954bc,L1-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L1_25cf9d71_d66657,L1-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
q_iter1_bloom_L1_703879bc_dd6657,L1-normal,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L1_cd83a6b4_fae427,L1-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L1_b9155a2c_7de685,L1-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
CBP-ADDED-L1-NORMAL-0002,L1-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L1-NORMAL-0003,L1-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L1-NORMAL-0004,L1-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L1-NORMAL-0005,L1-normal,inferred::跨境支付系统,跨境支付系统,Payment systems,True
CBP-ADDED-L1-NORMAL-0006,L1-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L1-NORMAL-0007,L1-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L1-NORMAL-0008,L1-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L1-NORMAL-0009,L1-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L1-NORMAL-0011,L1-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L1-NORMAL-0012,L1-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L1-NORMAL-0014,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
CBP-ADDED-L1-NORMAL-0015,L1-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L1-NORMAL-0016,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
CBP-ADDED-L1-NORMAL-0017,L1-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L1-NORMAL-0018,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
CBP-ADDED-L1-NORMAL-0019,L1-normal,inferred::汇兑机构,汇兑机构,"Bank/platform
FX rules",True
CBP-ADDED-L1-NORMAL-0020,L1-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L1-NORMAL-0022,L1-normal,inferred::跨境支付系统,跨境支付系统,Payment systems,True
CBP-ADDED-L1-NORMAL-0023,L1-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L1-NORMAL-0024,L1-normal,inferred::专业汇款机构,专业汇款机构,"Remittance
services",True
CBP-ADDED-L1-NORMAL-0025,L1-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L1-NORMAL-0026,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0027,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0028,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0029,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0030,L1-normal,inferred::第三方支付公司（收单为主）,第三方支付公司（收单为主）,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0031,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0032,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0033,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0034,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0035,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0036,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0038,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
CBP-ADDED-L1-NORMAL-0039,L1-normal,inferred::专业汇款机构,专业汇款机构,"Remittance
services",True
CBP-ADDED-L1-NORMAL-0040,L1-normal,inferred::跨境支付系统,跨境支付系统,Payment systems,True
CBP-ADDED-L1-NORMAL-0041,L1-normal,inferred::跨境支付系统,跨境支付系统,Payment systems,True
CBP-ADDED-L1-NORMAL-0042,L1-normal,inferred::专业汇款机构,专业汇款机构,"Remittance
services",True
CBP-ADDED-L1-NORMAL-0045,L1-normal,inferred::跨境支付系统,跨境支付系统,Payment systems,True
CBP-ADDED-L1-NORMAL-0049,L1-normal,inferred::专业汇款机构,专业汇款机构,"Remittance
services",True
CBP-ADDED-L1-NORMAL-0050,L1-normal,inferred::跨境支付系统,跨境支付系统,Payment systems,True
CBP-ADDED-L1-NORMAL-0051,L1-normal,inferred::数字钱包,数字钱包,Digital wallets,True
CBP-ADDED-L1-NORMAL-0053,L1-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L1-NORMAL-0055,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
CBP-ADDED-L1-NORMAL-0056,L1-normal,inferred::跨境支付系统,跨境支付系统,Payment systems,True
CBP-ADDED-L1-NORMAL-0061,L1-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0062,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
CBP-ADDED-L1-NORMAL-0063,L1-normal,inferred::第三方支付公司（收单为主）,第三方支付公司（收单为主）,"Acquiring &
card networks",True
CBP-ADDED-L1-NORMAL-0064,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
CBP-ADDED-L1-NORMAL-0065,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
CBP-ADDED-L1-NORMAL-0067,L1-normal,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
q_iter1_bloom_L3_00dd1d4b_52a906,L2-L5-normal,D03-ZA-Bank-Standard-and-Account-Related-Terms,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L3_00dd1d4b_52a906,L2-L5-normal,D03-ZA-Bank-Standard-and-Account-Related-Terms,数字银行,"Banks &
digital banks",False
q_iter1_bloom_L3_902cda70_782ec9,L2-L5-normal,D20-Associated-Bank-Digital-Banking-Service-Terms-and-Conditions,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L3_902cda70_782ec9,L2-L5-normal,D20-Associated-Bank-Digital-Banking-Service-Terms-and-Conditions,数字银行,"Banks &
digital banks",False
q_iter101_bloom_L2_cd1fde95_ba371a,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
q_iter101_bloom_L3_934f1105_4ad0c0,L2-L5-normal,085-bochk-中银香港数字人民币兑出服务条款及细则.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter101_bloom_L3_934f1105_4ad0c0,L2-L5-normal,085-bochk-中银香港数字人民币兑出服务条款及细则.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter101_bloom_L3_dce50e16_2480da,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter101_bloom_L3_dce50e16_2480da,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1001_bloom_L2_e7c895ff_453be0,L2-L5-normal,060-hkicl-pfmi-disclosure-for-usd-chats-2025-hkicl-usdsi-v2.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
q_iter101_bloom_L2_5648990e_58c8fd,L2-L5-normal,110-bis-service-level-agreements-cross-border-payments-2024.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L2_39d82020_a0b325,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter101_bloom_L2_37d85de5_fec738,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),数字钱包,Digital wallets,True
q_iter1_bloom_L3_d1655cfa_6b2cac,L2-L5-normal,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L3_d1655cfa_6b2cac,L2-L5-normal,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",False
q_iter1_bloom_L3_19f94c11_e2d4d8,L2-L5-normal,D04-Mox-Bank-General-Terms-and-Conditions,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L3_19f94c11_e2d4d8,L2-L5-normal,D04-Mox-Bank-General-Terms-and-Conditions,数字银行,"Banks &
digital banks",False
q_iter1_bloom_L3_424ed194_07e6b9,L2-L5-normal,F19-Western-Union-Wallet-Terms-and-Conditions,汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L3_424ed194_07e6b9,L2-L5-normal,F19-Western-Union-Wallet-Terms-and-Conditions,汇兑机构,"Bank/platform
FX rules",False
q_iter101_bloom_L3_0e7bd168_d6c43e,L2-L5-normal,059-hkicl-hkd-chats-disclosure-framework-clean-final-version.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter101_bloom_L3_0e7bd168_d6c43e,L2-L5-normal,059-hkicl-hkd-chats-disclosure-framework-clean-final-version.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
q_iter101_bloom_L3_20306dd7_ab5764,L2-L5-normal,073-hkicl-fps-rmb-fps-rules-redacted-version-feb-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter101_bloom_L3_20306dd7_ab5764,L2-L5-normal,073-hkicl-fps-rmb-fps-rules-redacted-version-feb-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_050fa1ba_a4f4b6,L2-L5-normal,037-hkma-pn-on-supervision-of-svf-licensees-chi.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L4_050fa1ba_a4f4b6,L2-L5-normal,037-hkma-pn-on-supervision-of-svf-licensees-chi.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_050fa1ba_a4f4b6,L2-L5-normal,037-hkma-pn-on-supervision-of-svf-licensees-chi.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_01f5ea06_925faa,L2-L5-normal,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L4_01f5ea06_925faa,L2-L5-normal,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_01f5ea06_925faa,L2-L5-normal,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_abecb427_1159a6,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,Payment systems,True
q_iter1_bloom_L4_abecb427_1159a6,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,Payment systems,False
q_iter1_bloom_L4_abecb427_1159a6,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,Payment systems,False
q_iter1_bloom_L4_a888ceec_7122d5,L2-L5-normal,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L4_a888ceec_7122d5,L2-L5-normal,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",False
q_iter1_bloom_L4_a888ceec_7122d5,L2-L5-normal,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",False
q_iter1_bloom_L3_8fdef669_b3af33,L2-L5-normal,R26-Western-Union-西联汇款-加拿大中文-App-汇款条款,专业汇款机构,"Remittance
services",True
q_iter1_bloom_L3_8fdef669_b3af33,L2-L5-normal,R26-Western-Union-西联汇款-加拿大中文-App-汇款条款,专业汇款机构,"Remittance
services",False
q_iter1_bloom_L2_2d7860c0_71cb61,L2-L5-normal,D20-Associated-Bank-Digital-Banking-Service-Terms-and-Conditions,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L3_fa541235_5e2ee7,L2-L5-normal,swift_iso20022_thirdpartytoolkit_final.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L3_fa541235_5e2ee7,L2-L5-normal,swift_iso20022_thirdpartytoolkit_final.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
q_iter101_bloom_L3_97b07a28_44e0af,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter101_bloom_L3_97b07a28_44e0af,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_944026ad_680651,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L4_944026ad_680651,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_944026ad_680651,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L2_fbff8ec4_dd567b,L2-L5-normal,R31-Remitly-美国用户协议,专业汇款机构,"Remittance
services",True
q_iter1001_bloom_L2_e822afcf_8c25b8,L2-L5-normal,045-hkma-20240207c2a1.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",True
q_iter1001_bloom_L2_1bd42afa_f82303,L2-L5-normal,110-bis-service-level-agreements-cross-border-payments-2024.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L2_bcb2f1c0_04abad,L2-L5-normal,F10-OFX-Terms-and-Conditions-Master-Agreement,汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L2_21d4f44a_6e6e01,L2-L5-normal,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L2_245194a9_751009,L2-L5-normal,113-icc-principles-for-sustainable-trade-finance-2025.pdf_by_PaddleOCR-VL-1.5,商业银行,"Banks &
digital banks",True
q_iter1001_bloom_L2_ddd7fa6e_316ce9,L2-L5-normal,061-hkicl-rmb-chats-disclosure-framework-clean-version.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1001_bloom_L2_23d964e2_6ce896,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,"Clearing &
settlement",True
q_iter1001_bloom_L2_8dd6fc75_9be7f8,L2-L5-normal,045-hkma-20240207c2a1.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",True
q_iter101_bloom_L2_c3b86ed8_10473c,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L2_e86abf08_71baca,L2-L5-normal,D18-SoFi-Bank-Deposit-Account-Agreement,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L2_8852bdce_157a72,L2-L5-normal,D18-SoFi-Bank-Deposit-Account-Agreement,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L2_73617f0e_4136fa,L2-L5-normal,R24-MoneyGram-速汇金-Send-Form-汇款表格及条款（中英蒙）,专业汇款机构,"Remittance
services",True
q_iter101_bloom_L2_62e586cf_e0972c,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
q_iter1001_bloom_L2_a9bed3eb_d80997,L2-L5-normal,113-icc-principles-for-sustainable-trade-finance-2025.pdf_by_PaddleOCR-VL-1.5,技术支持商,"Standards &
technical guidance",True
q_iter1001_bloom_L2_5c2e4958_bb0a03,L2-L5-normal,swift_iso_20022_for_dummies_6th_edition_dec_2022.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter101_bloom_L2_739bec6d_d1bc0b,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,Payment systems,True
q_iter101_bloom_L2_fe3adb46_ff4dd6,L2-L5-normal,swift_iso20022_thirdpartytoolkit_final.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter101_bloom_L2_b032cac9_d79d17,L2-L5-normal,swift_iso_20022_for_dummies_6th_edition_dec_2022.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter101_bloom_L2_48dabfa7_7c6323,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,"Clearing &
settlement",True
q_iter101_bloom_L2_8ca4b1de_2a2da0,L2-L5-normal,swift_iso_20022_for_dummies_6th_edition_dec_2022.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter101_bloom_L2_17152a70_1f132c,L2-L5-normal,swift_iso_20022_for_dummies_6th_edition_dec_2022.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter101_bloom_L2_5df9dbc6_549630,L2-L5-normal,066-hkicl-euro-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L3_06999b3e_79ca43,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L3_06999b3e_79ca43,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L3_6871cebc_61d1e4,L2-L5-normal,W04-Octopus-Conditions-of-Issue-of-Octopus,数字钱包,Digital wallets,True
q_iter1_bloom_L3_6871cebc_61d1e4,L2-L5-normal,W04-Octopus-Conditions-of-Issue-of-Octopus,数字钱包,Digital wallets,False
q_iter1_bloom_L3_f721aebe_622419,L2-L5-normal,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L3_f721aebe_622419,L2-L5-normal,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",False
q_iter101_bloom_L3_614e0018_129d4f,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter101_bloom_L3_614e0018_129d4f,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_abe1422d_d56284,L2-L5-normal,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L4_abe1422d_d56284,L2-L5-normal,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_abe1422d_d56284,L2-L5-normal,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_80a7401c_43ec2f,L2-L5-normal,110-bis-service-level-agreements-cross-border-payments-2024.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
q_iter1_bloom_L4_80a7401c_43ec2f,L2-L5-normal,110-bis-service-level-agreements-cross-border-payments-2024.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
q_iter1_bloom_L4_80a7401c_43ec2f,L2-L5-normal,110-bis-service-level-agreements-cross-border-payments-2024.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
q_iter1_bloom_L4_3250e14c_893744,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L4_3250e14c_893744,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",False
q_iter1_bloom_L4_3250e14c_893744,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",False
q_iter1_bloom_L4_f10fa64b_9c683b,L2-L5-normal,085-bochk-中银香港数字人民币兑出服务条款及细则.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L4_f10fa64b_9c683b,L2-L5-normal,085-bochk-中银香港数字人民币兑出服务条款及细则.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_f10fa64b_9c683b,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_00f9dd19_8837cf,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
q_iter1_bloom_L4_00f9dd19_8837cf,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
q_iter1_bloom_L4_00f9dd19_8837cf,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
q_iter1_bloom_L4_e9510aee_4a7f54,L2-L5-normal,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
q_iter1_bloom_L4_e9510aee_4a7f54,L2-L5-normal,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
q_iter1_bloom_L4_e9510aee_4a7f54,L2-L5-normal,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
q_iter1_bloom_L4_a10f03cb_ccb2ef,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L4_a10f03cb_ccb2ef,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_a10f03cb_ccb2ef,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_81ad0af9_544a02,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L4_81ad0af9_544a02,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_81ad0af9_544a02,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_a5ae2abc_bf0280,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,Payment systems,True
q_iter1_bloom_L4_a5ae2abc_bf0280,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,Payment systems,False
q_iter1_bloom_L4_a5ae2abc_bf0280,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,Payment systems,False
q_iter1_bloom_L5_fb9b731c_171b42,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L5_fb9b731c_171b42,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L5_fb9b731c_171b42,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter101_bloom_L5_df36c7bc_103081,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter101_bloom_L5_df36c7bc_103081,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter101_bloom_L5_df36c7bc_103081,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L5_64d7ff68_317fef,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L5_64d7ff68_317fef,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L5_64d7ff68_317fef,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L5_025a4a67_2f8407,L2-L5-normal,C19-支付宝-支付宝产品服务合同,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L5_025a4a67_2f8407,L2-L5-normal,C19-支付宝-支付宝产品服务合同,第三方支付公司（收款为主）,"Payment collection
platforms",False
q_iter1_bloom_L5_025a4a67_2f8407,L2-L5-normal,C19-支付宝-支付宝产品服务合同,第三方支付公司（收款为主）,"Payment collection
platforms",False
q_iter1_bloom_L5_503acabd_d6a471,L2-L5-normal,C18-支付宝-跨境支付结算服务协议,第三方支付公司（收款为主）,"Payment collection
platforms",True
q_iter1_bloom_L5_503acabd_d6a471,L2-L5-normal,C18-支付宝-跨境支付结算服务协议,第三方支付公司（收款为主）,"Payment collection
platforms",False
q_iter1_bloom_L5_503acabd_d6a471,L2-L5-normal,C18-支付宝-跨境支付结算服务协议,第三方支付公司（收款为主）,"Payment collection
platforms",False
q_iter1_bloom_L5_abf30d97_c74cc2,L2-L5-normal,D06-livi-bank-livi-Conditions-for-Services,数字银行,"Banks &
digital banks",True
q_iter1_bloom_L5_abf30d97_c74cc2,L2-L5-normal,D06-livi-bank-livi-Conditions-for-Services,数字银行,"Banks &
digital banks",False
q_iter1_bloom_L5_abf30d97_c74cc2,L2-L5-normal,D06-livi-bank-livi-Conditions-for-Services,数字银行,"Banks &
digital banks",False
q_iter1_bloom_L5_369e7748_b219ee,L2-L5-normal,F30-中国银行-中国银行股份有限公司双向外汇宝产品协议,汇兑机构,"Bank/platform
FX rules",True
q_iter1_bloom_L5_369e7748_b219ee,L2-L5-normal,F30-中国银行-中国银行股份有限公司双向外汇宝产品协议,汇兑机构,"Bank/platform
FX rules",False
q_iter1_bloom_L5_369e7748_b219ee,L2-L5-normal,F30-中国银行-中国银行股份有限公司双向外汇宝产品协议,汇兑机构,"Bank/platform
FX rules",False
q_iter1_bloom_L5_138f1311_3dc727,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L5_138f1311_3dc727,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L5_138f1311_3dc727,L2-L5-normal,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_fec6cc75_4270d2,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
q_iter1_bloom_L4_fec6cc75_4270d2,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_fec6cc75_4270d2,L2-L5-normal,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
q_iter1_bloom_L4_6783f886_63d0ec,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
q_iter1_bloom_L4_6783f886_63d0ec,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L4_6783f886_63d0ec,L2-L5-normal,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
q_iter1_bloom_L3_f452fa0a_4c7541,L2-L5-normal,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Currency conversion
services",True
q_iter1_bloom_L3_f452fa0a_4c7541,L2-L5-normal,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Currency conversion
services",False
CBP-ADDED-L2L5-NORMAL-0003,L2-L5-normal,inferred::跨境支付系统,跨境支付系统,Payment systems,True
CBP-ADDED-L2L5-NORMAL-0005,L2-L5-normal,"CHIPS Public Disclosure of Legal, Governance, Risk Management, and Operating Framework .pdf_by_PaddleOCR-VL-1.5",专业汇款机构,"Remittance
services",True
CBP-ADDED-L2L5-NORMAL-0005,L2-L5-normal,"CHIPS Public Disclosure of Legal, Governance, Risk Management, and Operating Framework .pdf_by_PaddleOCR-VL-1.5",专业汇款机构,"Remittance
services",False
CBP-ADDED-L2L5-NORMAL-0006,L2-L5-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L2L5-NORMAL-0009,L2-L5-normal,inferred::第三方支付公司（收单为主）,第三方支付公司（收单为主）,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0011,L2-L5-normal,"CHIPS Rules and Administrative Procedures April 21, 2025.pdf_by_PaddleOCR-VL-1.5",跨境支付系统,Payment systems,True
CBP-ADDED-L2L5-NORMAL-0011,L2-L5-normal,"CHIPS Rules and Administrative Procedures April 21, 2025.pdf_by_PaddleOCR-VL-1.5",跨境支付系统,Payment systems,False
CBP-ADDED-L2L5-NORMAL-0014,L2-L5-normal,"CHIPS Rules and Administrative Procedures April 21, 2025.pdf_by_PaddleOCR-VL-1.5",跨境支付系统,Payment systems,True
CBP-ADDED-L2L5-NORMAL-0014,L2-L5-normal,"CHIPS Rules and Administrative Procedures April 21, 2025.pdf_by_PaddleOCR-VL-1.5",跨境支付系统,Payment systems,False
CBP-ADDED-L2L5-NORMAL-0019,L2-L5-normal,Explanatory Note for Revised R.16.pdf.coredownload.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L2L5-NORMAL-0019,L2-L5-normal,Explanatory Note for Revised R.16.pdf.coredownload.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",False
CBP-ADDED-L2L5-NORMAL-0020,L2-L5-normal,G20 Roadmap for Enhancing Cross-border Payments Consolidated progress report for 2025.pdf_by_PaddleOCR-VL-1.5,汇兑机构,"Bank/platform
FX rules",True
CBP-ADDED-L2L5-NORMAL-0020,L2-L5-normal,G20 Roadmap for Enhancing Cross-border Payments Consolidated progress report for 2025.pdf_by_PaddleOCR-VL-1.5,汇兑机构,"Bank/platform
FX rules",False
CBP-ADDED-L2L5-NORMAL-0022,L2-L5-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L2L5-NORMAL-0030,L2-L5-normal,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L2L5-NORMAL-0033,L2-L5-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L2L5-NORMAL-0036,L2-L5-normal,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
CBP-ADDED-L2L5-NORMAL-0043,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0043,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",False
CBP-ADDED-L2L5-NORMAL-0048,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0048,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",False
CBP-ADDED-L2L5-NORMAL-0054,L2-L5-normal,SPME-Manual-Mastercard.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0054,L2-L5-normal,SPME-Manual-Mastercard.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",False
CBP-ADDED-L2L5-NORMAL-0058,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0058,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",False
CBP-ADDED-L2L5-NORMAL-0059,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0059,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",False
CBP-ADDED-L2L5-NORMAL-0062,L2-L5-normal,inferred::虚拟币机构,虚拟币机构,"Regulation &
compliance",True
CBP-ADDED-L2L5-NORMAL-0069,L2-L5-normal,inferred::国际卡组织,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0082,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0082,L2-L5-normal,visa-rules-public.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",False
CBP-ADDED-L2L5-NORMAL-0090,L2-L5-normal,SPME-Manual-Mastercard.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",True
CBP-ADDED-L2L5-NORMAL-0090,L2-L5-normal,SPME-Manual-Mastercard.pdf_by_PaddleOCR-VL-1.5,国际卡组织,"Acquiring &
card networks",False
CBP-ADDED-L2L5-NORMAL-0092,L2-L5-normal,C19-支付宝-支付宝产品服务合同,第三方支付公司（收款为主）,"Payment collection
platforms",True
CBP-ADDED-L2L5-NORMAL-0092,L2-L5-normal,C19-支付宝-支付宝产品服务合同,第三方支付公司（收款为主）,"Payment collection
platforms",False
CBP-ADDED-L2L5-NORMAL-0092,L2-L5-normal,C19-支付宝-支付宝产品服务合同,第三方支付公司（收款为主）,"Payment collection
platforms",False
CBP-ADDED-L2L5-NORMAL-0094,L2-L5-normal,W11-中国银联-云闪付-银联用户服务协议（云闪付网络支付版）,数字钱包,Digital wallets,True
CBP-ADDED-L2L5-NORMAL-0094,L2-L5-normal,W11-中国银联-云闪付-银联用户服务协议（云闪付网络支付版）,数字钱包,Digital wallets,False
CBP-ADDED-L2L5-NORMAL-0094,L2-L5-normal,W11-中国银联-云闪付-银联用户服务协议（云闪付网络支付版）,数字钱包,Digital wallets,False
CBP-ADDED-L2L5-NORMAL-0096,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L2L5-NORMAL-0096,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
CBP-ADDED-L2L5-NORMAL-0096,L2-L5-normal,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
CBP-ADDED-L2L5-NORMAL-0097,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",True
CBP-ADDED-L2L5-NORMAL-0097,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",False
CBP-ADDED-L2L5-NORMAL-0097,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",False
CBP-ADDED-L2L5-NORMAL-0098,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
CBP-ADDED-L2L5-NORMAL-0098,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",False
CBP-ADDED-L2L5-NORMAL-0098,L2-L5-normal,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",False
v8_iter1_L3_2a06de31,attack,R15-MoneyGram-US-Terms-and-Conditions,专业汇款机构,"Remittance
services",True
v8_iter1_L3_2a06de31,attack,R15-MoneyGram-US-Terms-and-Conditions,专业汇款机构,"Remittance
services",False
v8_iter1_L3_1f675bce,attack,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",True
v8_iter1_L3_1f675bce,attack,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",False
v8_iter2_L3_1a8dc6a9,attack,W15-WeChat-Pay-HK-WeChat-Pay-HK-Service-Agreement,数字钱包,Digital wallets,True
v8_iter2_L3_1a8dc6a9,attack,W15-WeChat-Pay-HK-WeChat-Pay-HK-Service-Agreement,数字钱包,Digital wallets,False
v8_iter2_L3_8bb7daa3,attack,059-hkicl-hkd-chats-disclosure-framework-clean-final-version.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter2_L3_8bb7daa3,attack,059-hkicl-hkd-chats-disclosure-framework-clean-final-version.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter2_L3_716fb8bd,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),国际卡组织,"Acquiring &
card networks",True
v8_iter2_L3_716fb8bd,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),国际卡组织,"Acquiring &
card networks",False
v8_iter2_L3_b44121c9,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter2_L3_b44121c9,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter2_L3_cb532a27,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
v8_iter2_L3_cb532a27,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
v8_iter1_L3_a35ab69d,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter1_L3_a35ab69d,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L3_e7e79735,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,"Clearing &
settlement",True
v8_iter1_L3_e7e79735,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付系统,"Clearing &
settlement",False
v8_iter1_L3_e4573994,attack,036-hkma-20251120-6-tc.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_e4573994,attack,036-hkma-20251120-6-tc.pdf_by_PaddleOCR-VL-1.5,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_f8b6ab7d,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter1_L3_f8b6ab7d,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter6_L3_d7aa0227,attack,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter6_L3_d7aa0227,attack,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter7_L3_a4f88e6f,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter7_L3_a4f88e6f,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter8_L3_eae73d87,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
v8_iter8_L3_eae73d87,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",False
v8_iter1_L3_1908198e,attack,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Currency conversion
services",True
v8_iter1_L3_1908198e,attack,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Currency conversion
services",False
v8_iter1_L3_6e8dde70,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_6e8dde70,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_c62546f1,attack,R07-Ria-Money-Transfer-Terms-and-Conditions,专业汇款机构,"Remittance
services",True
v8_iter1_L3_c62546f1,attack,R07-Ria-Money-Transfer-Terms-and-Conditions,专业汇款机构,"Remittance
services",False
v8_iter2_L3_c9f2210e,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
v8_iter2_L3_c9f2210e,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
v8_iter2_L3_baa27adb,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter2_L3_baa27adb,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L3_c55c3657,attack,061-hkicl-rmb-chats-disclosure-framework-clean-version.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter1_L3_c55c3657,attack,061-hkicl-rmb-chats-disclosure-framework-clean-version.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter4_L3_85195fa3,attack,066-hkicl-euro-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
v8_iter4_L3_85195fa3,attack,066-hkicl-euro-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
v8_iter1_L3_872c431a,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
v8_iter1_L3_872c431a,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
v8_iter1_L3_9217fbd2,attack,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter1_L3_9217fbd2,attack,072-hkicl-fps-hkd-fps-rules-redacted-version-jun-2025-dist-ver.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L3_d1801bf0,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter1_L3_d1801bf0,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L3_0071406c,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_0071406c,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_a93d6c00,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_a93d6c00,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_972f4517,attack,F04-Wise-Customer-Agreement-Personal,汇兑机构,"Currency conversion
services",True
v8_iter1_L3_972f4517,attack,F04-Wise-Customer-Agreement-Personal,汇兑机构,"Currency conversion
services",False
v8_iter1_L3_2fd2010e,attack,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Bank/platform
FX rules",True
v8_iter1_L3_2fd2010e,attack,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Bank/platform
FX rules",False
v8_iter5_L3_52539317,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter5_L3_52539317,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter6_L2_3cf8f362,attack,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
v8_iter1_L3_75eb0f9e,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_75eb0f9e,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_f7ca5dc4,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_f7ca5dc4,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_7b94d0e8,attack,R15-MoneyGram-US-Terms-and-Conditions,专业汇款机构,"Remittance
services",True
v8_iter1_L3_7b94d0e8,attack,R15-MoneyGram-US-Terms-and-Conditions,专业汇款机构,"Remittance
services",False
v8_iter2_L3_8d396102,attack,R12-Paysend-Terms-of-Service,专业汇款机构,"Remittance
services",True
v8_iter2_L3_8d396102,attack,R12-Paysend-Terms-of-Service,专业汇款机构,"Remittance
services",False
v8_iter2_L3_0b2eaf68,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter2_L3_0b2eaf68,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter2_L3_655efc2f,attack,066-hkicl-euro-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter2_L3_655efc2f,attack,066-hkicl-euro-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L3_e86c051e,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
v8_iter1_L3_e86c051e,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
v8_iter1_L3_bc1c3e1b,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_bc1c3e1b,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L5_4d7d05f7,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L5_4d7d05f7,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L5_4d7d05f7,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_03e60bfd,attack,F19-Western-Union-Wallet-Terms-and-Conditions,汇兑机构,"Currency conversion
services",True
v8_iter1_L3_03e60bfd,attack,F19-Western-Union-Wallet-Terms-and-Conditions,汇兑机构,"Currency conversion
services",False
v8_iter1_L3_7cb2f5af,attack,W11-中国银联-云闪付-银联用户服务协议（云闪付网络支付版）,数字钱包,Digital wallets,True
v8_iter1_L3_7cb2f5af,attack,W11-中国银联-云闪付-银联用户服务协议（云闪付网络支付版）,数字钱包,Digital wallets,False
v8_iter1_L3_ff76f3da,attack,F22-美团支付-美团快捷支付服务协议,汇兑机构,"Bank/platform
FX rules",True
v8_iter1_L3_ff76f3da,attack,F22-美团支付-美团快捷支付服务协议,汇兑机构,"Bank/platform
FX rules",False
v8_iter1_L3_02a00475,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_02a00475,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_0f78fac3,attack,R32-Remitly-加拿大用户协议,专业汇款机构,"Remittance
services",True
v8_iter1_L3_0f78fac3,attack,R32-Remitly-加拿大用户协议,专业汇款机构,"Remittance
services",False
v8_iter1_L3_1936b7c1,attack,F04-Wise-Customer-Agreement-Personal,汇兑机构,"Bank/platform
FX rules",True
v8_iter1_L3_1936b7c1,attack,F04-Wise-Customer-Agreement-Personal,汇兑机构,"Bank/platform
FX rules",False
v8_iter1_L3_6c8483d5,attack,D31-ZA-Bank-众安银行-一般賬戶條款及條件,数字银行,"Banks &
digital banks",True
v8_iter1_L3_6c8483d5,attack,D31-ZA-Bank-众安银行-一般賬戶條款及條件,数字银行,"Banks &
digital banks",False
v8_iter1_L2_890c34f0,attack,inferred::商业银行,商业银行,"Banks &
digital banks",True
v8_iter1_L3_f1eedf6d,attack,F04-Wise-Customer-Agreement-Personal,汇兑机构,"Bank/platform
FX rules",True
v8_iter1_L3_f1eedf6d,attack,F04-Wise-Customer-Agreement-Personal,汇兑机构,"Bank/platform
FX rules",False
v8_iter1_L3_29e519ae,attack,D18-SoFi-Bank-Deposit-Account-Agreement,数字银行,"Banks &
digital banks",True
v8_iter1_L3_29e519ae,attack,D18-SoFi-Bank-Deposit-Account-Agreement,数字银行,"Banks &
digital banks",False
v8_iter1_L3_54bbb089,attack,D05-WeLab-Bank-Account-Terms,数字银行,"Banks &
digital banks",True
v8_iter1_L3_54bbb089,attack,D05-WeLab-Bank-Account-Terms,数字银行,"Banks &
digital banks",False
v8_iter1_L3_8ab4eb77,attack,W04-Octopus-Conditions-of-Issue-of-Octopus,数字钱包,Digital wallets,True
v8_iter1_L3_8ab4eb77,attack,W04-Octopus-Conditions-of-Issue-of-Octopus,数字钱包,Digital wallets,False
v8_iter1_L3_1e6164c9,attack,R15-MoneyGram-US-Terms-and-Conditions,专业汇款机构,"Remittance
services",True
v8_iter1_L3_1e6164c9,attack,R15-MoneyGram-US-Terms-and-Conditions,专业汇款机构,"Remittance
services",False
v8_iter1_L2_402013ab,attack,inferred::专业汇款机构,专业汇款机构,"Remittance
services",True
v8_iter1_L2_444b3927,attack,inferred::数字银行,数字银行,"Banks &
digital banks",True
v8_iter1_L3_53f48296,attack,R15-MoneyGram-US-Terms-and-Conditions,专业汇款机构,"Remittance
services",True
v8_iter1_L3_53f48296,attack,R15-MoneyGram-US-Terms-and-Conditions,专业汇款机构,"Remittance
services",False
v8_iter1_L3_47d0064f,attack,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",True
v8_iter1_L3_47d0064f,attack,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",False
v8_iter1_L3_e0299ecc,attack,F12-CurrencyFair-Terms-and-Conditions,汇兑机构,"Currency conversion
services",True
v8_iter1_L3_e0299ecc,attack,F12-CurrencyFair-Terms-and-Conditions,汇兑机构,"Currency conversion
services",False
v8_iter1_L3_ef137016,attack,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",True
v8_iter1_L3_ef137016,attack,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",False
v8_iter1_L3_1c75a364,attack,D05-WeLab-Bank-Account-Terms,数字银行,"Banks &
digital banks",True
v8_iter1_L3_1c75a364,attack,D05-WeLab-Bank-Account-Terms,数字银行,"Banks &
digital banks",False
v8_iter1_L3_c8c4cc9f,attack,F19-Western-Union-Wallet-Terms-and-Conditions,汇兑机构,"Bank/platform
FX rules",True
v8_iter1_L3_c8c4cc9f,attack,F19-Western-Union-Wallet-Terms-and-Conditions,汇兑机构,"Bank/platform
FX rules",False
v8_iter1_L3_7b93efbe,attack,R07-Ria-Money-Transfer-Terms-and-Conditions,专业汇款机构,"Remittance
services",True
v8_iter1_L3_7b93efbe,attack,R07-Ria-Money-Transfer-Terms-and-Conditions,专业汇款机构,"Remittance
services",False
v8_iter1_L3_619acbe6,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_619acbe6,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_4950ebc0,attack,D20-Associated-Bank-Digital-Banking-Service-Terms-and-Conditions,数字银行,"Banks &
digital banks",True
v8_iter1_L3_4950ebc0,attack,D20-Associated-Bank-Digital-Banking-Service-Terms-and-Conditions,数字银行,"Banks &
digital banks",False
v8_iter1_L3_2758da6b,attack,R11-Paysend-Paysend-Account-Terms-for-US-Consumers,专业汇款机构,"Remittance
services",True
v8_iter1_L3_2758da6b,attack,R11-Paysend-Paysend-Account-Terms-for-US-Consumers,专业汇款机构,"Remittance
services",False
v8_iter1_L2_56b7da3a,attack,inferred::数字钱包,数字钱包,Digital wallets,True
v8_iter1_L3_b0a089c2,attack,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",True
v8_iter1_L3_b0a089c2,attack,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",False
v8_iter1_L3_a3af3b45,attack,R06-Remitly-Remitly-User-Agreement,专业汇款机构,"Remittance
services",True
v8_iter1_L3_a3af3b45,attack,R06-Remitly-Remitly-User-Agreement,专业汇款机构,"Remittance
services",False
v8_iter1_L2_f4e36ab8,attack,inferred::数字银行,数字银行,"Banks &
digital banks",True
v8_iter1_L3_56b83d91,attack,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",True
v8_iter1_L3_56b83d91,attack,C08-PayPal-US-PayPal-User-Agreement-Receiving-Payments,第三方支付公司（收款为主）,"Payment collection
platforms",False
v8_iter1_L3_8f1055ca,attack,F04-Wise-Customer-Agreement-Personal,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_8f1055ca,attack,F04-Wise-Customer-Agreement-Personal,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_00884ac5,attack,D20-Associated-Bank-Digital-Banking-Service-Terms-and-Conditions,数字银行,"Banks &
digital banks",True
v8_iter1_L3_00884ac5,attack,D20-Associated-Bank-Digital-Banking-Service-Terms-and-Conditions,数字银行,"Banks &
digital banks",False
v8_iter1_L3_bffef5ea,attack,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Currency conversion
services",True
v8_iter1_L3_bffef5ea,attack,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Currency conversion
services",False
v8_iter1_L3_ec4f6f2f,attack,R03-Xoom-PayPal-User-Agreement-for-Xoom-Services,专业汇款机构,"Remittance
services",True
v8_iter1_L3_ec4f6f2f,attack,R03-Xoom-PayPal-User-Agreement-for-Xoom-Services,专业汇款机构,"Remittance
services",False
v8_iter1_L2_e2e62da1,attack,inferred::汇兑机构,汇兑机构,"Currency conversion
services",True
v8_iter1_L3_033a2df1,attack,R12-Paysend-Terms-of-Service,专业汇款机构,"Remittance
services",True
v8_iter1_L3_033a2df1,attack,R12-Paysend-Terms-of-Service,专业汇款机构,"Remittance
services",False
v8_iter1_L3_f14f7a58,attack,F14-Moneycorp-Commercial-Foreign-Exchange-Account-Agreement,汇兑机构,"Bank/platform
FX rules",True
v8_iter1_L3_f14f7a58,attack,F14-Moneycorp-Commercial-Foreign-Exchange-Account-Agreement,汇兑机构,"Bank/platform
FX rules",False
v8_iter1_L3_996f126c,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_996f126c,attack,F32-国家外汇管理局-通过银行进行国际收支统计申报业务指引（2023年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L3_d6968250,attack,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Currency conversion
services",True
v8_iter1_L3_d6968250,attack,F06-Instarem-Nium-Instarem-Terms-&-Conditions,汇兑机构,"Currency conversion
services",False
v8_iter1_L3_6d6fa941,attack,D06-livi-bank-livi-Conditions-for-Services,数字银行,"Banks &
digital banks",True
v8_iter1_L3_6d6fa941,attack,D06-livi-bank-livi-Conditions-for-Services,数字银行,"Banks &
digital banks",False
v8_iter1_L3_a131025b,attack,W11-中国银联-云闪付-银联用户服务协议（云闪付网络支付版）,数字钱包,Digital wallets,True
v8_iter1_L3_a131025b,attack,W11-中国银联-云闪付-银联用户服务协议（云闪付网络支付版）,数字钱包,Digital wallets,False
v8_iter1_L3_2892e2b0,attack,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",True
v8_iter1_L3_2892e2b0,attack,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",False
v8_iter1_L3_036d37a0,attack,R24-MoneyGram-速汇金-Send-Form-汇款表格及条款（中英蒙）,专业汇款机构,"Remittance
services",True
v8_iter1_L3_036d37a0,attack,R24-MoneyGram-速汇金-Send-Form-汇款表格及条款（中英蒙）,专业汇款机构,"Remittance
services",False
v8_iter1_L3_f697404a,attack,W21-BOC-Credit-Card-QR-Code-Payment-Services-Terms-and-Conditions,数字钱包,Digital wallets,True
v8_iter1_L3_f697404a,attack,W21-BOC-Credit-Card-QR-Code-Payment-Services-Terms-and-Conditions,数字钱包,Digital wallets,False
v8_iter1_L3_2c4a5be2,attack,F12-CurrencyFair-Terms-and-Conditions,汇兑机构,"Bank/platform
FX rules",True
v8_iter1_L3_2c4a5be2,attack,F12-CurrencyFair-Terms-and-Conditions,汇兑机构,"Bank/platform
FX rules",False
v8_iter2_L5_a5817218,attack,D04-Mox-Bank-General-Terms-and-Conditions,数字银行,"Banks &
digital banks",True
v8_iter2_L5_a5817218,attack,D04-Mox-Bank-General-Terms-and-Conditions,数字银行,"Banks &
digital banks",False
v8_iter2_L5_a5817218,attack,D04-Mox-Bank-General-Terms-and-Conditions,数字银行,"Banks &
digital banks",False
v8_iter2_L3_391e7c58,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),国际卡组织,"Acquiring &
card networks",True
v8_iter2_L3_391e7c58,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),国际卡组织,"Acquiring &
card networks",False
v8_iter2_L3_0d92e856,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
v8_iter2_L3_0d92e856,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
v8_iter2_L3_28caae25,attack,066-hkicl-euro-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter2_L3_28caae25,attack,066-hkicl-euro-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter2_L2_be4b0e07,attack,inferred::跨境支付系统,跨境支付系统,Payment systems,True
v8_iter2_L3_7744cc16,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter2_L3_7744cc16,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter2_L3_e81ff0c7,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
v8_iter2_L3_e81ff0c7,attack,065-hkicl-usd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
v8_iter2_L3_4ac21d1f,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",True
v8_iter2_L3_4ac21d1f,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Clearing &
settlement",False
v8_iter2_L3_979c9844,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter2_L3_979c9844,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter2_L3_97798612,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter2_L3_97798612,attack,064-hkicl-hkd-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter2_L3_1779bd32,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter2_L3_1779bd32,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L3_3c0770fd,attack,swift_iso20022_thirdpartytoolkit_final.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter1_L3_3c0770fd,attack,swift_iso20022_thirdpartytoolkit_final.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter1_L2_683ade49,attack,inferred::数字钱包,数字钱包,Digital wallets,True
v8_iter1_L2_212ccf9a,attack,inferred::跨境支付系统,跨境支付系统,Payment systems,True
v8_iter1_L3_d312dd6a,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L3_d312dd6a,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),跨境支付监管机构,"Regulation &
compliance",False
v8_iter1_L2_9a4706f3,attack,inferred::汇兑机构,汇兑机构,"Bank/platform
FX rules",True
v8_iter1_L3_9156ba9a,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter1_L3_9156ba9a,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L2_d3419145,attack,inferred::数字钱包,数字钱包,Digital wallets,True
v8_iter3_L2_a41e604c,attack,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
v8_iter4_L2_0edfbda1,attack,inferred::专业汇款机构,专业汇款机构,"Remittance
services",True
v8_iter4_L5_33da2d58,attack,113-icc-principles-for-sustainable-trade-finance-2025.pdf_by_PaddleOCR-VL-1.5,专业汇款机构,"Remittance
services",True
v8_iter4_L5_33da2d58,attack,113-icc-principles-for-sustainable-trade-finance-2025.pdf_by_PaddleOCR-VL-1.5,专业汇款机构,"Remittance
services",False
v8_iter4_L5_33da2d58,attack,113-icc-principles-for-sustainable-trade-finance-2025.pdf_by_PaddleOCR-VL-1.5,专业汇款机构,"Remittance
services",False
v8_iter5_L2_4bb7000f,attack,inferred::技术支持商,技术支持商,"Standards &
technical guidance",True
v8_iter6_L2_58317b17,attack,inferred::跨境支付系统,跨境支付系统,"Standards &
technical guidance",True
v8_iter7_L2_d8887d40,attack,inferred::专业汇款机构,专业汇款机构,"Remittance
services",True
v8_iter7_L2_62932686,attack,inferred::跨境支付监管机构,跨境支付监管机构,"Regulation &
compliance",True
v8_iter1_L4_f21a480e,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,True
v8_iter1_L4_f21a480e,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L4_f21a480e,attack,067-hkicl-rmb-clearing-house-rules-april-2026-redacted-clean.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,Payment systems,False
v8_iter1_L4_cd61e15a,attack,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",True
v8_iter1_L4_cd61e15a,attack,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",False
v8_iter1_L4_cd61e15a,attack,C09-PayPal-HK-PayPal-User-Agreement-PDF,第三方支付公司（收款为主）,"Payment collection
platforms",False
v8_iter3_L4_92853f4d,attack,060-hkicl-pfmi-disclosure-for-usd-chats-2025-hkicl-usdsi-v2.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter3_L4_92853f4d,attack,060-hkicl-pfmi-disclosure-for-usd-chats-2025-hkicl-usdsi-v2.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter3_L4_92853f4d,attack,060-hkicl-pfmi-disclosure-for-usd-chats-2025-hkicl-usdsi-v2.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter4_L4_3b0a62ec,attack,110-bis-service-level-agreements-cross-border-payments-2024.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",True
v8_iter4_L4_3b0a62ec,attack,110-bis-service-level-agreements-cross-border-payments-2024.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter4_L4_3b0a62ec,attack,110-bis-service-level-agreements-cross-border-payments-2024.pdf_by_PaddleOCR-VL-1.5,跨境支付系统,"Standards &
technical guidance",False
v8_iter4_L4_2a5fb39d,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",True
v8_iter4_L4_2a5fb39d,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",False
v8_iter4_L4_2a5fb39d,attack,支付清算理论与实务 (中国支付清算协会编著).PDF.pdf_by_PaddleOCR-VL-1.5 (1),汇兑机构,"Bank/platform
FX rules",False
v8_iter5_L4_3e3a8847,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",True
v8_iter5_L4_3e3a8847,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False
v8_iter5_L4_3e3a8847,attack,F34-国家外汇管理局-企业汇率风险管理指引（2024年版）,跨境支付监管机构,"Regulation &
compliance",False


==> Tables/source_role_detailed_summary.csv <==
Source role,Primary cases,Evidence mentions,Unique source docs,L1 primary,Normal QA primary,Noisy Open primary
跨境支付系统,108,173,18,32,39,37
跨境支付监管机构,47,84,10,16,16,15
汇兑机构,42,67,11,17,8,17
专业汇款机构,26,43,13,5,4,17
数字银行,23,37,9,6,7,10
国际卡组织,21,30,4,11,8,2
第三方支付公司（收款为主）,17,35,4,3,7,7
数字钱包,12,20,6,1,3,8
第三方支付公司（收单为主）,4,4,2,3,1,0
商业银行,3,3,2,1,1,1
技术支持商,2,2,2,0,1,1
虚拟币机构,1,1,1,0,1,0


==> Tables/source_role_primary_summary.csv <==
coverage_class,L1-normal,L2-L5-normal,attack,total
Payment systems,16,19,16,51
"Regulation &
compliance",16,17,15,48
"Standards &
technical guidance",13,15,13,41
"Banks &
digital banks",7,8,11,26
"Remittance
services",5,4,17,26
"Bank/platform
FX rules",8,7,10,25
"Acquiring &
card networks",14,9,2,25
"Clearing &
settlement",3,6,9,18
"Payment collection
platforms",3,7,7,17
"Currency conversion
services",9,1,7,17
Digital wallets,1,3,8,12


==> Tables/source_type_8_stats_tmp.csv <==
class,L1-normal,L2-L5-normal,attack,total,percent
Payment infrastructure,32,39,37,108,35.3
FX & remittance providers,22,12,34,68,22.2
Regulators,16,16,15,47,15.4
Banks,7,8,11,26,8.5
Payment platforms,6,8,7,21,6.9
Card networks,11,8,2,21,6.9
Digital wallets,1,3,8,12,3.9
Technical / emerging,0,2,1,3,1.0

